Theta as a Horn Solver

Theta is a verification framework that has participated in the CHC-COMP competition since 2023. While its core approach -- based on transforming constrained Horn clauses (CHCs) into control-flow automata (CFAs) for analysis -- has remained mostly unchanged, Theta's verification techniques, design trade-offs, and limitations have remained mostly unexplored in the context of CHCs. This paper fills that gap: we provide a detailed description of the algorithms employed by Theta, highlighting the unique features that distinguish it from other CHC solvers. We also analyze the strengths and weaknesses of the tool in the context of CHC-COMP benchmarks. Notably, in the 2025 edition of the competition, Theta's performance was impacted by a configuration issue, leading to suboptimal results. To provide a clearer picture of Theta's actual capabilities, we re-execute the tool on the competition benchmarks under corrected settings and report on the resulting performance.

==> quantile-BV.csv <==
,theta-portfolio,BMC,EXPL,BOOL,CART,KIND,MDD,IMC,virtual-best
0,4.035292,2.90695,2.705863,2.761653,2.690851,2.905232,3.697646,2.824369,2.324286
1,4.073189,2.910552,2.768283,2.784633,2.731252,2.933544,3.754963,2.870017,2.325773
2,4.122864,2.916453,2.786903,2.843092,2.756736,2.948764,3.774611,2.874733,2.331043
3,4.152806,2.921261,2.790358,2.861031,2.793558,2.975266,3.959736,2.884906,2.341113
4,4.169809,2.958953,2.81429,2.883821,2.804267,2.994915,3.998957,2.904322,2.369689
5,4.209865,2.997355,2.83566,2.922895,2.816209,3.03518,4.008763,2.975848,2.370408
6,4.217297,3.001701,2.841257,3.007354,2.834083,3.036693,4.050875,2.998615,2.378065
7,4.217743,3.014917,2.904828,3.038268,2.834915,3.06459,4.076648,3.019983,2.386254
8,4.24789,3.017816,3.038881,3.081623,2.848709,3.06509,4.141818,3.06099,2.405175
9,4.249975,3.018744,3.05376,3.097394,2.902103,3.070519,4.300737,3.078919,2.409254
10,4.258663,3.034937,3.128931,3.1048,2.994786,3.073152,4.329702,3.080344,2.422396
11,4.261895,3.109417,3.185291,3.114537,3.038928,3.07343,4.356473,3.103513,2.42815
12,4.267575,3.163756,3.216951,3.124824,3.055771,3.111978,4.362463,3.10817,2.441765
13,4.279962,3.187159,3.236536,3.13039,3.073861,3.120009,4.403152,3.13265,2.442151
14,4.298234,3.189136,3.249222,3.142756,3.098148,3.168814,4.668036,3.132808,2.450095
15,4.306335,3.264178,3.337072,3.171189,3.098365,3.180885,4.777079,3.133223,2.451944
16,4.315443,3.274071,3.361699,3.231653,3.113775,3.18787,4.813161,3.148088,2.453592
17,4.317424,3.285838,3.368799,3.262647,3.133244,3.198213,5.058078,3.158303,2.464266
18,4.318821,3.343297,3.369516,3.304167,3.16867,3.216208,5.217595,3.158684,2.474453
19,4.333461,3.356289,3.383178,3.310672,3.190501,3.240399,5.329655,3.15894,2.475289
20,4.356486,3.35679,3.404678,3.318213,3.192813,3.271459,5.487091,3.159819,2.479379
21,4.367606,3.359967,3.40889,3.320077,3.237937,3.31076,5.838046,3.171055,2.485155
22,4.390438,3.382049,3.417269,3.322448,3.249056,3.34306,6.233267,3.191534,2.493842
23,4.393983,3.407316,3.427432,3.350259,3.252733,3.357292,6.285808,3.213375,2.506151
24,4.396901,3.411901,3.45864,3.381992,3.253445,3.362481,6.52987,3.22365,2.5071
25,4.430951,3.414244,3.470345,3.450262,3.253925,3.369283,6.658136,3.262369,2.530028
26,4.43195,3.434889,3.500644,3.465269,3.273088,3.373847,6.877755,3.269724,2.554391
27,4.437491,3.435663,3.503308,3.494682,3.295465,3.381197,6.980779,3.273681,2.558066
28,4.469173,3.4389,3.51038,3.506804,3.29783,3.381268,7.033456,3.294498,2.568426
29,4.476334,3.445598,3.517996,3.532473,3.298568,3.384198,7.086699,3.304936,2.591098
30,4.482479,3.452031,3.525648,3.534388,3.311628,3.408483,7.250751,3.34147,2.593181
31,4.487482,3.465999,3.54077,3.554349,3.338276,3.408841,7.260892,3.354756,2.601222
32,4.487557,3.482657,3.548938,3.564923,3.36218,3.462839,7.3032,3.355166,2.621694
33,4.491105,3.487655,3.562175,3.571516,3.367667,3.475193,7.403399,3.355577,2.623316
34,4.511201,3.508421,3.576465,3.601998,3.369286,3.498969,7.451868,3.360579,2.625512
35,4.565602,3.512979,3.601094,3.608114,3.372648,3.550463,7.549571,3.388961,2.625934
36,4.578267,3.547853,3.613296,3.609215,3.381147,3.550596,7.559924,3.394603,2.65596
37,4.60577,3.550428,3.62396,3.624708,3.389966,3.557738,7.812306,3.436006,2.676944
38,4.653322,3.559894,3.624845,3.667349,3.418579,3.571079,7.855016,3.441998,2.680578
39,4.671161,3.564327,3.625932,3.712869,3.444152,3.580498,8.052283,3.44878,2.693796
40,4.676848,3.592649,3.674248,3.713738,3.484976,3.649079,8.695364,3.455717,2.70184
41,4.718491,3.653107,3.696754,3.730372,3.510554,3.690988,8.798469,3.465387,2.729169
42,4.720428,3.677526,3.70029,3.754912,3.519503,3.727169,8.851733,3.488934,2.809021
43,4.744773,3.690404,3.714444,3.769642,3.529787,3.733701,9.130472,3.498179,2.835786
44,4.756795,3.697044,3.740202,3.820345,3.566326,3.743812,9.565896,3.55536,2.855856
45,4.802415,3.699665,3.752639,3.858593,3.56654,3.777578,9.637473,3.570874,2.857918
46,4.825946,3.74293,3.799204,3.887356,3.619667,3.807647,11.387905,3.608854,2.877012
47,4.841529,3.781019,3.822061,3.921759,3.640869,3.813366,13.525474,3.617559,2.883575
48,4.864252,3.789098,3.83102,3.967908,3.669355,3.83008,13.793376,3.622276,2.893462
49,4.87112,3.855234,3.854379,4.014065,3.700258,3.847963,14.334869,3.627656,2.913903
50,4.87189,3.864561,3.916047,4.017102,3.719732,3.858616,14.352428,3.736046,2.941261
51,4.878031,3.872072,4.027987,4.128677,3.721266,3.893327,15.937132,3.772631,2.95057
52,4.896167,3.903619,4.038249,4.128832,3.74886,3.920753,15.950907,3.782674,2.98766
53,4.898224,3.938856,4.039009,4.17019,3.774806,3.92436,16.159848,3.792189,2.990179
54,4.911053,3.943334,4.045791,4.18345,3.795126,3.926641,17.025288,3.834609,2.990827
55,4.928332,3.9546,4.072838,4.189767,3.82893,3.982596,17.351904,3.893119,3.007767
56,4.93676,4.00836,4.082581,4.193063,3.851275,3.992869,19.445178,3.920132,3.008619
57,4.992518,4.014551,4.096138,4.20165,3.876272,3.994023,19.511548,3.941492,3.090592
58,4.994492,4.049158,4.148649,4.202257,3.891404,4.042368,35.215952,4.026977,3.106171
59,5.02358,4.055703,4.223143,4.204169,3.901541,4.053571,36.445594,4.027192,3.107875
60,5.055447,4.061438,4.250269,4.20434,3.902744,4.09309,37.573663,4.055926,3.115103
61,5.055552,4.071474,4.328379,4.220092,3.9205,4.111822,42.474599,4.059623,3.146454
62,5.069506,4.163867,4.334618,4.220596,3.92598,4.124069,43.695697,4.159126,3.151861
63,5.148506,4.1728,4.33981,4.326469,3.957291,4.136218,52.286818,4.167106,3.164237
64,5.15485,4.184872,4.356762,4.430577,3.962737,4.178934,,4.212606,3.217383
65,5.186216,4.203377,4.358181,4.561175,3.978325,4.235244,,4.232916,3.241479
66,5.188642,4.23811,4.378122,4.59368,3.987634,4.241224,,4.23915,3.269684
67,5.293343,4.295289,4.483229,4.601561,4.004996,4.255729,,4.308756,3.274965
68,5.297611,4.313744,4.513649,4.606189,4.01838,4.282055,,4.386197,3.333215
69,5.334084,4.411847,4.563485,4.607093,4.084213,4.309744,,4.448843,3.351029
70,5.346111,4.494095,4.570352,4.607491,4.088602,4.351797,,4.543104,3.351133
71,5.34937,4.536997,4.686943,4.716343,4.10228,4.449296,,4.628789,3.366817
72,5.416165,4.55837,4.700149,4.723051,4.162206,4.462356,,4.81701,3.437766
73,5.418846,4.59485,4.750461,4.821005,4.320806,4.463343,,5.049021,3.441233
74,5.461826,4.657617,4.869165,4.868102,4.344508,4.515002,,5.211249,3.462821
75,5.484109,4.657674,4.950785,4.891612,4.473716,4.526575,,5.235712,3.466396
76,5.50357,4.664752,5.179986,5.051007,4.521515,4.527604,,5.459116,3.472948
77,5.505813,4.684841,5.260564,5.058267,4.553927,4.571345,,5.554194,3.475121
78,5.510535,4.776515,5.418526,5.070934,4.788998,4.610078,,5.653008,3.476773
79,5.656468,4.793536,5.615172,5.147534,5.056905,4.693908,,5.65776,3.481302
80,5.803561,4.827607,5.646639,5.17008,5.126781,4.697418,,5.67445,3.503253
81,5.925127,4.940888,5.703176,5.31862,5.180043,4.712682,,5.840237,3.553031
82,5.94864,4.955722,5.977263,5.500507,5.270503,4.803753,,6.163742,3.560559
83,5.950657,4.958572,6.063067,5.501681,5.295713,4.818832,,6.483401,3.585825
84,5.952922,5.086702,6.522338,5.950535,5.532645,4.848094,,6.51398,3.599796
85,6.028199,5.200227,7.376819,5.959341,5.532698,4.863565,,6.596081,3.634363
86,6.061252,5.335719,8.29393,5.994152,5.657641,4.920446,,7.637013,3.63452
87,6.115199,5.33883,11.637984,6.039326,5.780839,5.039412,,22.621648,3.639256
88,6.185972,5.639455,12.374651,6.079997,5.781447,5.110952,,40.17559,3.781512
89,6.230183,5.724059,12.405768,6.124735,5.81775,5.209095,,75.236868,3.78863
90,6.435757,5.750183,12.98177,6.21661,6.001248,5.334972,,127.807383,3.806745
91,6.648549,5.958779,13.730893,6.251728,6.113366,5.338197,,160.106797,3.876221
92,6.664851,5.976283,14.896616,6.296202,6.13724,5.402365,,160.456115,3.908108
93,6.692257,6.112972,15.084763,6.386859,6.229368,5.491398,,220.282136,3.980549
94,6.902219,6.180484,16.496588,6.391955,7.067551,5.865446,,367.369844,4.032462
95,7.023531,6.204318,22.496111,7.214803,7.094206,6.067321,,787.159347,4.143791
96,7.156871,6.343267,23.286539,7.42886,7.378875,6.124489,,,4.279526
97,7.260539,6.700915,24.326773,7.456783,7.406621,6.136543,,,4.335942
98,7.274645,6.82409,28.147563,8.308866,7.540874,6.667001,,,4.385349
99,7.308143,6.932658,30.388535,8.426196,7.554103,6.699537,,,4.390365
100,7.392081,7.011805,31.340183,8.52695,8.139118,6.808801,,,4.471149
101,7.488527,7.197659,41.54091,9.517705,8.867,6.943621,,,4.930517
102,7.575483,7.963434,46.633284,10.058465,9.169884,7.171092,,,4.950339
103,7.586203,8.599766,83.163059,10.238852,10.084921,7.768079,,,5.034397
104,7.881729,8.704338,228.183323,11.261398,11.328861,7.964209,,,5.035639
105,8.007772,9.456213,,12.653233,11.65704,8.088339,,,5.147312
106,8.61528,10.09504,,13.037978,12.512722,8.183826,,,5.280826
107,9.657892,10.608717,,13.631949,12.918145,8.525623,,,5.393232
108,9.832355,10.832854,,14.137326,14.273348,9.058044,,,5.60926
109,10.763334,11.076091,,14.651157,14.91042,9.215002,,,6.039326
110,11.597056,11.149875,,15.198792,16.118741,9.850943,,,6.067321
111,11.684088,11.3406,,16.454757,16.140387,10.062399,,,6.073353
112,11.907675,12.193826,,16.913607,17.048699,10.280658,,,6.157871
113,12.469716,13.921561,,18.010962,26.976757,10.753296,,,6.552854
114,12.574705,14.004422,,18.711667,31.719803,11.104599,,,6.82409
115,12.741466,14.626449,,28.293342,33.498852,11.476021,,,6.917271
116,13.732786,15.099077,,32.56988,34.511595,12.312359,,,7.082494
117,14.355989,15.246558,,33.313406,37.870018,12.395322,,,7.094206
118,15.084314,15.557787,,33.967761,39.537981,12.440181,,,7.346402
119,16.424293,16.084925,,35.433204,56.70493,13.26205,,,7.42886
120,19.767436,16.687417,,42.549791,60.39902,13.321211,,,7.883916
121,20.828208,17.813926,,45.716304,61.749952,14.740903,,,7.963434
122,21.403634,17.958013,,46.840989,98.672798,16.228239,,,8.264093
123,23.827034,18.011403,,52.298659,177.156031,17.295136,,,8.880607
124,28.712416,18.557358,,55.819425,189.083755,17.315529,,,9.652524
125,41.873866,19.037018,,58.359718,198.94909,17.590442,,,9.85309
126,43.129933,22.544888,,59.423314,219.739027,17.705293,,,10.123662
127,44.425538,24.247516,,59.993282,245.922669,18.489285,,,10.446049
128,49.940229,27.708181,,76.357005,260.269321,19.234318,,,10.832854
129,60.582546,32.146679,,92.191721,261.776994,19.28579,,,11.068729
130,69.587016,34.086433,,93.308287,327.972913,20.395899,,,11.104599
131,70.701584,40.471821,,194.716917,347.462786,20.552107,,,11.3406
132,78.747646,42.528672,,210.848144,444.960101,20.646115,,,11.661166
133,91.464232,46.183913,,237.397711,464.00796,21.713572,,,12.615527
134,93.43952,54.097139,,386.102387,526.46387,22.149235,,,12.669311
135,93.778179,55.152972,,393.877941,548.405109,26.29232,,,13.26205
136,95.395536,57.156543,,397.975206,789.007215,29.979086,,,13.321211
137,96.176821,64.035347,,455.261644,,32.380504,,,14.626449
138,97.793827,78.463817,,471.588808,,41.13264,,,15.246558
139,98.018861,81.21046,,496.119161,,42.899156,,,15.557787
140,98.276568,82.055579,,,,51.467605,,,16.084925
141,99.225416,86.675637,,,,54.973144,,,16.687417
142,103.438283,93.361614,,,,55.767421,,,17.813926
143,106.061026,114.148343,,,,56.212236,,,17.936822
144,130.789902,196.082791,,,,57.432538,,,17.958013
145,137.518082,203.753414,,,,66.40141,,,18.489285
146,142.231056,236.71451,,,,68.657832,,,19.037018
147,183.499351,243.289749,,,,76.226591,,,23.013153
148,285.619651,276.08089,,,,81.67528,,,24.116421
149,302.734551,356.810796,,,,89.252549,,,24.247516
150,312.334276,365.352154,,,,91.799678,,,24.773479
151,316.883024,419.943167,,,,93.731546,,,26.29232
152,323.200492,535.438956,,,,95.962587,,,27.748756
153,365.070412,641.464674,,,,103.488424,,,29.979086
154,397.427448,743.035389,,,,137.044073,,,32.146679
155,402.919549,,,,,198.595443,,,40.471821
156,406.537141,,,,,220.766265,,,42.214634
157,408.304377,,,,,287.539014,,,45.716304
158,408.397982,,,,,459.371421,,,46.840989
159,442.849476,,,,,,,,51.467605
160,473.663355,,,,,,,,54.097139
161,483.308011,,,,,,,,54.973144
162,570.845377,,,,,,,,58.359718
163,588.433657,,,,,,,,59.423314
164,648.476479,,,,,,,,64.035347
165,781.599828,,,,,,,,66.40141
166,823.908347,,,,,,,,71.6792
167,1586.069758,,,,,,,,72.14994
168,,,,,,,,,72.277992
169,,,,,,,,,72.906013
170,,,,,,,,,75.042756
171,,,,,,,,,76.357005
172,,,,,,,,,77.308443
173,,,,,,,,,80.402045
174,,,,,,,,,82.817754
175,,,,,,,,,92.191721
176,,,,,,,,,94.463065
177,,,,,,,,,107.270251
178,,,,,,,,,114.148343
179,,,,,,,,,127.517649
180,,,,,,,,,135.812775
181,,,,,,,,,138.772377
182,,,,,,,,,163.130145
183,,,,,,,,,166.073774
184,,,,,,,,,261.776994
185,,,,,,,,,375.219995
186,,,,,,,,,412.100944
187,,,,,,,,,444.960101
188,,,,,,,,,518.783428
189,,,,,,,,,535.438956
190,,,,,,,,,615.186438
191,,,,,,,,,633.666768
192,,,,,,,,,641.464674
193,,,,,,,,,649.875974
194,,,,,,,,,657.483509
195,,,,,,,,,743.035389
196,,,,,,,,,813.877506
197,,,,,,,,,874.763217


==> quantile-LIA-Arrays.csv <==
,theta-portfolio,BMC,EXPL,BOOL,CART,IMC,KIND,MDD,virtual-best
0,4.335591,3.176199,3.062077,3.336366,3.249723,3.167102,3.22811,,2.631918
1,4.415691,3.234955,3.267049,3.417251,3.444812,3.26736,3.265592,,2.657795
2,4.532115,3.413147,3.354602,3.456246,3.504534,3.371318,3.304789,,2.771889
3,4.604574,3.769873,3.459419,3.587037,3.586202,3.558404,3.540693,,2.803304
4,4.695405,4.101517,3.637907,3.932078,3.656443,3.996612,3.673736,,3.061075
5,4.710834,4.159237,3.883764,4.105161,3.70231,4.439273,4.103253,,3.150284
6,4.71854,4.189145,4.102764,4.230549,3.956116,4.451808,4.17728,,3.268486
7,4.80221,4.295273,4.241905,4.2683,4.032424,4.748336,4.312695,,3.299962
8,4.803606,4.307619,4.257132,4.277174,4.083125,5.01244,4.358833,,3.3439
9,4.848679,4.373606,4.272639,4.403637,4.15818,5.120664,4.423066,,3.457733
10,4.856519,4.405826,4.305936,4.40634,4.343134,5.55337,4.437464,,3.490113
11,4.95627,4.48635,4.335466,4.585117,4.430268,5.664205,4.458238,,3.526514
12,4.978004,4.699115,4.421244,4.653509,4.451139,5.987611,4.63313,,3.546362
13,4.984754,4.727534,4.556269,4.838941,4.867995,6.144648,4.733034,,3.579838
14,5.093255,5.385862,4.868229,5.070963,5.160866,6.198308,4.772456,,3.618996
15,5.108134,6.265334,5.119293,5.140624,5.174867,6.451776,4.774631,,3.623213
16,5.180283,7.283438,5.128182,5.297211,5.175829,6.913093,5.114909,,3.681098
17,5.210531,7.855134,5.509758,5.350086,5.187341,13.969528,5.121534,,3.766564
18,5.284512,9.713571,5.765538,5.484642,5.200955,17.178185,5.222016,,3.911153
19,5.284955,10.272883,5.771755,6.011814,5.552441,40.846942,5.379102,,4.038463
20,5.428884,10.867714,6.076618,6.029897,6.067677,51.590587,5.593092,,4.064569
21,5.494405,13.611032,8.204579,8.009093,7.857385,151.895025,6.703251,,4.165499
22,5.55119,16.645037,,39.476018,31.18788,,7.377144,,4.173627
23,5.594909,22.729712,,110.302097,95.994648,,7.424877,,4.175786
24,5.659134,72.101448,,871.585014,807.606735,,10.294319,,4.186091
25,5.671955,301.815297,,,,,11.354569,,4.192381
26,5.793868,,,,,,15.000825,,4.304313
27,5.980266,,,,,,15.144742,,4.312426
28,5.996373,,,,,,19.213425,,4.316097
29,6.10456,,,,,,91.85186,,4.410278
30,6.122454,,,,,,,,4.413836
31,6.133958,,,,,,,,4.467129
32,6.152257,,,,,,,,4.473429
33,6.226449,,,,,,,,4.577883
34,6.352567,,,,,,,,4.599698
35,6.385149,,,,,,,,4.684249
36,6.402377,,,,,,,,4.783041
37,6.421943,,,,,,,,4.815408
38,6.431368,,,,,,,,4.906727
39,6.516081,,,,,,,,4.933645
40,6.520117,,,,,,,,4.938225
41,6.55385,,,,,,,,4.955056
42,6.587844,,,,,,,,5.028573
43,6.649649,,,,,,,,5.111758
44,6.735062,,,,,,,,5.178126
45,6.825115,,,,,,,,5.190202
46,6.83679,,,,,,,,5.268696
47,6.887007,,,,,,,,5.308086
48,6.910777,,,,,,,,5.40777
49,6.923877,,,,,,,,5.432443
50,6.936225,,,,,,,,5.626653
51,6.985288,,,,,,,,5.665056
52,7.147695,,,,,,,,5.705436
53,7.266939,,,,,,,,5.757959
54,7.506111,,,,,,,,5.80447
55,7.661968,,,,,,,,5.832885
56,7.695023,,,,,,,,5.882443
57,7.938395,,,,,,,,6.048157
58,8.169253,,,,,,,,6.357372
59,8.277982,,,,,,,,6.385149
60,8.291678,,,,,,,,6.431905
61,8.82957,,,,,,,,7.131077
62,8.92273,,,,,,,,7.14237
63,8.934559,,,,,,,,7.389882
64,9.955489,,,,,,,,7.39786
65,10.34933,,,,,,,,7.469498
66,10.915312,,,,,,,,8.120683
67,11.453306,,,,,,,,8.261757
68,14.075673,,,,,,,,9.500071
69,14.306119,,,,,,,,9.972546
70,14.990249,,,,,,,,10.616223
71,15.402367,,,,,,,,11.545893
72,20.315599,,,,,,,,11.601119
73,23.036536,,,,,,,,12.751949
74,152.878593,,,,,,,,23.036536
75,386.391981,,,,,,,,309.027686
76,431.118442,,,,,,,,431.118442
77,445.35417,,,,,,,,445.35417
78,475.151495,,,,,,,,475.151495
79,477.273975,,,,,,,,477.273975
80,488.215395,,,,,,,,488.215395


==> quantile-LIA.csv <==
,theta-portfolio,BMC,EXPL,BOOL,CART,IMC,KIND,MDD,virtual-best
0,3.994424,2.92777,2.803644,3.002307,2.902055,,2.821538,3.194612,2.361632
1,4.083574,2.934153,2.896814,3.041085,2.967682,,2.970565,3.195687,2.436644
2,4.087041,3.00772,2.912113,3.044942,2.996677,,2.989925,3.238442,2.438255
3,4.16653,3.022073,2.961859,3.120076,2.997911,,3.001044,3.28968,2.443038
4,4.178648,3.030204,2.982423,3.146839,3.009843,,3.004038,3.350582,2.455039
5,4.190195,3.033104,3.072995,3.149069,3.085788,,3.066597,3.37323,2.480079
6,4.198161,3.039332,3.123892,3.159049,3.094175,,3.07543,3.41593,2.485247
7,4.20102,3.041736,3.128554,3.161052,3.109299,,3.096446,3.422763,2.4889
8,4.207202,3.062993,3.140276,3.171852,3.127708,,3.102212,3.562071,2.511056
9,4.221628,3.067304,3.194996,3.225722,3.151414,,3.105435,3.705113,2.512642
10,4.229277,3.077159,3.200103,3.246065,3.158512,,3.140359,3.743456,2.519419
11,4.234738,3.083988,3.213508,3.262969,3.159643,,3.165136,3.758517,2.520747
12,4.244623,3.092243,3.226353,3.27934,3.166309,,3.178604,3.767667,2.522688
13,4.245834,3.121605,3.227574,3.279848,3.177314,,3.214707,3.779592,2.525752
14,4.294497,3.173562,3.232136,3.289604,3.179422,,3.242396,3.860426,2.53686
15,4.309963,3.19967,3.233105,3.313393,3.192387,,3.247072,3.894934,2.54168
16,4.327052,3.207698,3.243584,3.315411,3.225967,,3.258491,3.907451,2.545572
17,4.335736,3.255271,3.27901,3.316988,3.227071,,3.285149,3.91068,2.547355
18,4.354861,3.269364,3.288736,3.366712,3.254933,,3.288445,3.958585,2.553036
19,4.393347,3.272704,3.327495,3.367187,3.274827,,3.292906,3.988741,2.555364
20,4.397722,3.277214,3.367952,3.370718,3.288665,,3.299026,4.007477,2.55665
21,4.397959,3.294523,3.392916,3.387508,3.294243,,3.306559,4.086584,2.55721
22,4.406943,3.301085,3.407921,3.394638,3.296905,,3.318546,4.15335,2.55845
23,4.431653,3.306199,3.441081,3.420595,3.313447,,3.324155,4.208636,2.55867
24,4.438926,3.313808,3.451452,3.426613,3.343542,,3.366853,4.277898,2.560915
25,4.443068,3.35429,3.454774,3.464386,3.359572,,3.371678,4.302081,2.565092
26,4.459695,3.358876,3.460387,3.521602,3.360255,,3.384522,4.53574,2.56718
27,4.462265,3.413317,3.467394,3.525854,3.365474,,3.395736,4.655217,2.622177
28,4.479844,3.42781,3.473209,3.534594,3.390885,,3.408209,4.67217,2.625821
29,4.489918,3.434439,3.476754,3.547569,3.39301,,3.421671,4.675702,2.633088
30,4.492657,3.443738,3.480247,3.564854,3.399506,,3.424007,4.761994,2.642262
31,4.510359,3.451288,3.48723,3.572395,3.399796,,3.444152,4.865996,2.643146
32,4.530716,3.459399,3.489744,3.573769,3.426417,,3.449284,4.963858,2.65073
33,4.533135,3.460051,3.490753,3.601998,3.427241,,3.464172,5.074255,2.651182
34,4.544302,3.481161,3.501119,3.625147,3.458557,,3.468125,5.181839,2.654271
35,4.558353,3.499058,3.536918,3.627662,3.460827,,3.475573,5.253352,2.655782
36,4.568813,3.512303,3.537447,3.646637,3.501988,,3.47788,5.386149,2.689134
37,4.571939,3.514849,3.542513,3.662102,3.512597,,3.504144,5.395673,2.691078
38,4.592728,3.522428,3.546649,3.684292,3.524396,,3.531194,5.488699,2.698893
39,4.593704,3.565405,3.566708,3.687628,3.552384,,3.552509,5.634685,2.714597
40,4.594674,3.618293,3.580138,3.6967,3.561057,,3.558639,5.92777,2.717511
41,4.606991,3.653153,3.59317,3.70555,3.595671,,3.575044,6.079438,2.722103
42,4.625855,3.691203,3.628574,3.714047,3.598849,,3.580012,6.204749,2.723604
43,4.638004,3.703842,3.653387,3.734524,3.631725,,3.614754,7.03406,2.732215
44,4.65945,3.713172,3.67132,3.734597,3.641855,,3.69656,7.300038,2.732391
45,4.6633,3.722876,3.672075,3.735079,3.65457,,3.720148,7.316511,2.745648
46,4.66388,3.724406,3.677272,3.743881,3.657106,,3.728326,7.454761,2.755435
47,4.676714,3.730758,3.692708,3.753619,3.660935,,3.742111,8.31032,2.76115
48,4.679317,3.734876,3.707386,3.779401,3.677829,,3.743928,9.03322,2.774286
49,4.734787,3.752007,3.716843,3.796131,3.699041,,3.783705,9.328023,2.779488
50,4.737616,3.768932,3.717349,3.800982,3.699736,,3.805253,9.500269,2.783418
51,4.748885,3.809637,3.738209,3.817814,3.733871,,3.808295,10.368143,2.797497
52,4.750261,3.869351,3.748202,3.834936,3.747547,,3.829729,11.212585,2.811576
53,4.752314,3.884767,3.752454,3.836443,3.791618,,3.833548,12.048318,2.83725
54,4.757696,3.897762,3.755379,3.839617,3.802648,,3.835837,17.138102,2.840305
55,4.761712,3.90415,3.784622,3.857822,3.811485,,3.857652,18.038046,2.846173
56,4.762576,3.911347,3.815389,3.86077,3.843647,,3.892087,19.119642,2.847302
57,4.763401,3.912056,3.824782,3.88407,3.853403,,3.902784,19.206661,2.849672
58,4.765213,3.913751,3.836701,3.885375,3.862311,,3.903981,19.250048,2.865408
59,4.781452,3.917515,3.83807,3.88728,3.866788,,3.915357,22.304217,2.870083
60,4.782793,3.933553,3.841689,3.893431,3.875322,,3.924673,30.652397,2.87844
61,4.790625,3.944212,3.848196,3.896115,3.87972,,3.928894,46.528724,2.884865
62,4.794754,3.951074,3.867211,3.925297,3.904679,,3.939696,51.271924,2.887243
63,4.803398,3.962534,3.882843,3.927107,3.916189,,3.942459,55.558106,2.889426
64,4.808324,3.981994,3.896027,3.940702,3.964562,,3.954682,57.354306,2.890722
65,4.808956,3.982162,3.909628,3.961596,3.971335,,3.956868,57.68336,2.895332
66,4.816322,4.009381,3.960966,3.972825,4.018103,,3.974479,61.550352,2.903929
67,4.816805,4.017524,3.979887,4.034974,4.031687,,3.976694,166.830591,2.909043
68,4.828484,4.020921,4.005866,4.040209,4.034519,,3.991714,168.047141,2.912082
69,4.84407,4.021794,4.009703,4.040909,4.036171,,3.996272,177.506645,2.926301
70,4.851471,4.023918,4.024985,4.05564,4.041209,,4.008434,186.919235,2.928355
71,4.853437,4.05147,4.027392,4.065173,4.048053,,4.033522,190.139955,2.953997
72,4.862549,4.052039,4.060459,4.134044,4.060479,,4.046882,190.192189,2.9624
73,4.86832,4.06367,4.070509,4.137627,4.064195,,4.05119,606.340448,2.984576
74,4.869622,4.083494,4.072871,4.161821,4.067533,,4.124264,829.009085,2.98477
75,4.871968,4.158353,4.072934,4.254248,4.068602,,4.145926,,2.985941
76,4.875554,4.161881,4.0758,4.258386,4.077658,,4.145966,,2.9892
77,4.877436,4.199982,4.157223,4.265485,4.100924,,4.161428,,2.996062
78,4.885332,4.217616,4.179116,4.277095,4.10164,,4.205448,,3.001901
79,4.887277,4.264687,4.215757,4.286696,4.108506,,4.214279,,3.012787
80,4.912139,4.271117,4.245371,4.288012,4.114179,,4.214329,,3.021816
81,4.914645,4.272019,4.254395,4.288409,4.131352,,4.220282,,3.02485
82,4.927844,4.273069,4.280428,4.308463,4.131659,,4.220572,,3.031824
83,4.941538,4.277049,4.289139,4.31712,4.145781,,4.221532,,3.03887
84,4.944073,4.302669,4.301959,4.320945,4.150996,,4.227562,,3.038944
85,4.948023,4.319197,4.321274,4.322183,4.152765,,4.235308,,3.039465
86,4.948415,4.319435,4.347415,4.337231,4.160951,,4.254488,,3.045067
87,4.982346,4.337239,4.387893,4.34686,4.161298,,4.267107,,3.051184
88,4.989181,4.342433,4.390686,4.386499,4.207893,,4.275896,,3.052116
89,4.989605,4.343305,4.395813,4.395448,4.222412,,4.27685,,3.054682
90,4.991735,4.349485,4.397137,4.39861,4.226029,,4.287429,,3.060933
91,5.006895,4.364871,4.411011,4.405603,4.238092,,4.296145,,3.067121
92,5.009427,4.381653,4.455394,4.412915,4.244152,,4.301643,,3.076083
93,5.020954,4.406762,4.459265,4.421391,4.260961,,4.343026,,3.104296
94,5.024576,4.4311,4.462632,4.429784,4.265097,,4.399586,,3.118748
95,5.035423,4.449897,4.478597,4.430104,4.290505,,4.4015,,3.118997
96,5.041037,4.461366,4.499167,4.436618,4.324789,,4.421193,,3.119041
97,5.041515,4.473091,4.50709,4.448661,4.344426,,4.423074,,3.119116
98,5.041802,4.496899,4.538114,4.474567,4.348935,,4.459476,,3.119444
99,5.04368,4.517261,4.546115,4.495586,4.349942,,4.460865,,3.121214
100,5.04444,4.558096,4.557041,4.522982,4.366625,,4.480364,,3.131563
101,5.050031,4.576341,4.583908,4.550683,4.371939,,4.519874,,3.131701
102,5.061022,4.601745,4.587227,4.564664,4.375411,,4.534221,,3.132067
103,5.070252,4.609407,4.602364,4.573979,4.3826,,4.534696,,3.133792
104,5.087781,4.619511,4.611181,4.57562,4.383046,,4.53742,,3.155764
105,5.090802,4.663147,4.687559,4.600024,4.390514,,4.54683,,3.161057
106,5.115383,4.678643,4.703051,4.606132,4.428091,,4.555192,,3.162101
107,5.116067,4.681117,4.715157,4.609004,4.455844,,4.570261,,3.170895
108,5.123038,4.702443,4.737556,4.637434,4.486381,,4.575197,,3.191608
109,5.12573,4.707311,4.798129,4.672305,4.490105,,4.579531,,3.204317
110,5.172553,4.722801,4.807125,4.675041,4.524387,,4.584469,,3.206091
111,5.197702,4.734778,4.867763,4.689566,4.530703,,4.596699,,3.208702
112,5.226994,4.736603,4.899628,4.746911,4.53278,,4.598979,,3.212432
113,5.230403,4.786259,4.905144,4.770522,4.556528,,4.608483,,3.213724
114,5.236349,4.786334,4.912471,4.885154,4.585451,,4.631589,,3.215135
115,5.25817,4.792801,4.913842,4.8874,4.607745,,4.670667,,3.217348
116,5.270723,4.805442,4.920945,4.888922,4.610729,,4.672573,,3.218001
117,5.275957,4.807194,4.948162,4.945793,4.613257,,4.678295,,3.219549
118,5.280809,4.821329,4.98888,4.964939,4.6187,,4.699503,,3.2232
119,5.294188,4.843426,5.015744,4.99147,4.633645,,4.701178,,3.223975
120,5.299688,4.844221,5.063039,4.991965,4.641525,,4.712779,,3.226387
121,5.316953,4.875254,5.117499,5.000538,4.652442,,4.722938,,3.226932
122,5.322931,4.885226,5.134674,5.004869,4.655082,,4.743841,,3.227702
123,5.378483,4.892971,5.14384,5.019265,4.671397,,4.747887,,3.243479
124,5.380964,4.907823,5.175005,5.051372,4.68554,,4.757008,,3.246873
125,5.391824,4.914956,5.187663,5.06622,4.741352,,4.759964,,3.253217
126,5.392699,4.922646,5.207751,5.079023,4.753424,,4.767402,,3.258646
127,5.401514,4.9243,5.222858,5.081284,4.771066,,4.782034,,3.267496
128,5.41905,4.930994,5.239625,5.097351,4.790366,,4.812509,,3.274341
129,5.42891,4.948692,5.240137,5.10236,4.801405,,4.816503,,3.276991
130,5.43389,4.990719,5.286556,5.121154,4.803356,,4.836441,,3.277824
131,5.446205,5.037031,5.300106,5.130087,4.839969,,4.860957,,3.279505
132,5.448371,5.05359,5.320946,5.131785,4.844906,,4.867029,,3.28008
133,5.452627,5.057334,5.337613,5.14521,4.85882,,4.894032,,3.282098
134,5.461126,5.080349,5.368505,5.151996,4.862495,,4.894053,,3.300347
135,5.471905,5.150048,5.376152,5.154045,4.869791,,4.894325,,3.300364
136,5.476227,5.163115,5.383418,5.174711,4.88992,,4.950375,,3.303291
137,5.481493,5.191073,5.426186,5.181091,4.891123,,4.9598,,3.304265
138,5.496784,5.221148,5.43005,5.183216,4.938776,,4.961853,,3.308434
139,5.503985,5.256087,5.492979,5.189024,4.941252,,4.966363,,3.311444
140,5.518108,5.302289,5.49778,5.193258,4.955708,,4.977876,,3.315094
141,5.518355,5.314002,5.503576,5.195448,4.960372,,4.999022,,3.318858
142,5.527044,5.32259,5.549195,5.195499,4.982625,,5.026827,,3.320546
143,5.547535,5.324144,5.574481,5.203226,4.992562,,5.032351,,3.339361
144,5.548983,5.332242,5.580421,5.214821,4.993146,,5.068512,,3.342451
145,5.571535,5.333189,5.650587,5.23957,5.008508,,5.101176,,3.343321
146,5.571564,5.371484,5.656243,5.24775,5.029123,,5.128824,,3.345407
147,5.586235,5.381246,5.664015,5.275536,5.033952,,5.136639,,3.34699
148,5.62394,5.401166,5.676208,5.287996,5.046851,,5.154635,,3.354152
149,5.629432,5.415684,5.68281,5.307501,5.049106,,5.180124,,3.355971
150,5.640658,5.418686,5.689491,5.332477,5.080642,,5.186506,,3.361103
151,5.660231,5.419548,5.70247,5.337429,5.08542,,5.205185,,3.37402
152,5.661135,5.433608,5.703137,5.345066,5.094988,,5.206574,,3.379681
153,5.662588,5.462555,5.712202,5.348144,5.101015,,5.231286,,3.38035
154,5.671521,5.465637,5.724776,5.352968,5.105871,,5.257979,,3.388731
155,5.695224,5.471667,5.780753,5.363691,5.107501,,5.280219,,3.389662
156,5.715451,5.481566,5.791388,5.374395,5.114749,,5.289689,,3.396172
157,5.723628,5.512693,5.793441,5.38123,5.117728,,5.297679,,3.397368
158,5.724666,5.552908,5.794001,5.390779,5.122092,,5.309573,,3.39789
159,5.725058,5.571538,5.842216,5.39662,5.132898,,5.329441,,3.402489
160,5.728761,5.572777,5.848258,5.403033,5.14617,,5.342111,,3.404332
161,5.733526,5.585056,5.861815,5.407411,5.162541,,5.35456,,3.407044
162,5.73636,5.604704,5.866282,5.443852,5.166283,,5.368863,,3.407784
163,5.74408,5.613988,5.875938,5.452127,5.18353,,5.369318,,3.409457
164,5.747162,5.631196,5.932041,5.479952,5.184234,,5.37216,,3.414207
165,5.768057,5.654488,5.932701,5.486302,5.191349,,5.396003,,3.417592
166,5.773478,5.665152,5.945671,5.493167,5.2056,,5.398196,,3.418232
167,5.776316,5.669691,5.975951,5.497323,5.21288,,5.404813,,3.430125
168,5.786873,5.681703,5.986233,5.506782,5.249691,,5.41784,,3.431574
169,5.793747,5.685936,6.010595,5.52099,5.249729,,5.421007,,3.443506
170,5.797156,5.700632,6.012457,5.547994,5.289994,,5.428187,,3.445496
171,5.801481,5.704263,6.033731,5.561018,5.294871,,5.442655,,3.445947
172,5.804743,5.710645,6.039829,5.573038,5.298398,,5.447126,,3.448052
173,5.84867,5.723369,6.060327,5.594339,5.300542,,5.449224,,3.449525
174,5.863551,5.764891,6.069542,5.616488,5.32333,,5.469406,,3.452592
175,5.867838,5.790165,6.087388,5.625495,5.344497,,5.486798,,3.454151
176,5.879792,5.810631,6.098666,5.629975,5.355386,,5.50333,,3.45935
177,5.89042,5.816637,6.128339,5.632934,5.427418,,5.504989,,3.467295
178,5.932894,5.855326,6.139621,5.682735,5.479306,,5.510094,,3.467761
179,5.945441,5.856682,6.152079,5.706031,5.533529,,5.531808,,3.474992
180,5.969751,5.867219,6.170935,5.724564,5.570416,,5.538573,,3.475101
181,5.992944,5.87093,6.192127,5.727918,5.578349,,5.541979,,3.480247
182,5.994959,5.895559,6.194379,5.735463,5.586376,,5.586999,,3.480405
183,5.998043,5.913298,6.209393,5.754861,5.590986,,5.590109,,3.490858
184,6.000941,5.917544,6.233946,5.755811,5.608254,,5.590381,,3.497499
185,6.002197,5.92586,6.234648,5.76283,5.623608,,5.610734,,3.504081
186,6.007804,5.933026,6.23711,5.778756,5.627746,,5.61825,,3.509217
187,6.015787,5.935928,6.31166,5.78661,5.62871,,5.62134,,3.509957
188,6.019382,5.943289,6.325848,5.79117,5.640545,,5.628338,,3.511241
189,6.027182,5.95429,6.422842,5.802694,5.662789,,5.63588,,3.512433
190,6.033128,5.980858,6.428505,5.835724,5.664282,,5.64911,,3.517692
191,6.036523,5.988537,6.464531,5.83693,5.699926,,5.673118,,3.517718
192,6.043041,5.994772,6.483866,5.843551,5.707494,,5.684069,,3.518422
193,6.067207,5.999067,6.520333,5.847386,5.708141,,5.706173,,3.520113
194,6.068562,5.999457,6.521488,5.851516,5.709957,,5.70891,,3.52297
195,6.069733,6.005473,6.539501,5.858481,5.737781,,5.750806,,3.526233
196,6.071999,6.011388,6.561215,5.862817,5.762098,,5.753204,,3.526491
197,6.08916,6.031426,6.595753,5.864942,5.763468,,5.815988,,3.530563
198,6.098743,6.033437,6.618411,5.874126,5.76535,,5.816728,,3.53869
199,6.09898,6.079614,6.633865,5.881862,5.7707,,5.825197,,3.539446
200,6.099664,6.095391,6.647431,5.883363,5.775555,,5.834411,,3.563922
201,6.123752,6.109049,6.652385,5.887705,5.781582,,5.857514,,3.566816
202,6.12674,6.12021,6.670561,5.904226,5.806395,,5.871274,,3.56777
203,6.13688,6.150249,6.675223,5.905267,5.807311,,5.883027,,3.585339
204,6.145866,6.151374,6.696303,5.927539,5.822038,,5.887623,,3.587367
205,6.172586,6.157138,6.70154,5.943943,5.828096,,5.891065,,3.588162
206,6.178396,6.160631,6.704871,5.953695,5.87093,,5.899297,,3.598623
207,6.180462,6.170927,6.736557,5.979119,5.883866,,5.905857,,3.603078
208,6.186454,6.191938,6.748342,5.989805,5.892919,,5.907612,,3.605062
209,6.238006,6.202106,6.761402,6.027584,5.911765,,5.91409,,3.607509
210,6.240658,6.233192,6.766353,6.032031,5.930401,,5.947058,,3.608018
211,6.248579,6.251255,6.781887,6.037885,5.93297,,5.970495,,3.619849
212,6.252972,6.274954,6.78628,6.048905,5.937848,,5.978085,,3.622145
213,6.265852,6.294432,6.812184,6.066474,5.947116,,5.981449,,3.624003
214,6.273491,6.313448,6.819164,6.085385,5.956755,,5.993176,,3.627507
215,6.278587,6.320646,6.851223,6.130031,5.961065,,6.000774,,3.629076
216,6.2852,6.328057,6.85687,6.137017,5.981513,,6.020883,,3.631505
217,6.287161,6.329459,6.859345,6.148643,6.005401,,6.035824,,3.636632
218,6.289422,6.347395,6.888,6.204077,6.009835,,6.039314,,3.64335
219,6.30299,6.382589,6.906512,6.227749,6.012855,,6.046173,,3.64554
220,6.308474,6.39626,6.952278,6.236418,6.064797,,6.05674,,3.653917
221,6.314037,6.416766,6.977503,6.264904,6.075992,,6.065745,,3.66311
222,6.32249,6.437526,6.987989,6.30102,6.076126,,6.092845,,3.664729
223,6.32716,6.469878,7.047738,6.31657,6.082587,,6.094197,,3.665649
224,6.361526,6.47673,7.053414,6.327347,6.09933,,6.111402,,3.666172
225,6.3627,6.48565,7.060677,6.376716,6.106332,,6.114669,,3.667408
226,6.362928,6.51157,7.079849,6.38167,6.14892,,6.12955,,3.668196
227,6.365855,6.560901,7.141352,6.384283,6.150499,,6.130767,,3.669265
228,6.368314,6.609174,7.183036,6.409814,6.160762,,6.135278,,3.676974
229,6.369869,6.627131,7.267789,6.434742,6.201969,,6.149582,,3.684535
230,6.371056,6.627262,7.307578,6.536499,6.213819,,6.150385,,3.684876
231,6.374832,6.684464,7.389489,6.571423,6.227115,,6.15064,,3.690783
232,6.376426,6.70272,7.439446,6.58722,6.242449,,6.168667,,3.695875
233,6.379145,6.7408,7.469974,6.631154,6.280828,,6.169853,,3.702924
234,6.390599,6.744736,7.498519,6.651659,6.322635,,6.170084,,3.704598
235,6.397748,6.745969,7.502144,6.677573,6.340652,,6.18359,,3.709607
236,6.419951,6.746055,7.509825,6.72075,6.359552,,6.193778,,3.712053
237,6.467503,6.767997,7.532253,6.726143,6.359632,,6.195136,,3.712278
238,6.478971,6.768511,7.536751,6.761066,6.378342,,6.229081,,3.713896
239,6.480434,6.787423,7.547343,6.783889,6.385304,,6.240434,,3.715419
240,6.48437,6.798112,7.571436,6.813308,6.419929,,6.28593,,3.716367
241,6.493183,6.800245,7.578578,6.814428,6.424006,,6.289191,,3.720697
242,6.502486,6.816051,7.595621,6.829168,6.457137,,6.324108,,3.722548
243,6.503323,6.816904,7.625141,6.830136,6.474744,,6.328522,,3.72472
244,6.511859,6.827919,7.629743,6.845732,6.48637,,6.347957,,3.733291
245,6.516483,6.83232,7.630563,6.873061,6.546787,,6.355825,,3.751721
246,6.523806,6.872774,7.640385,6.879135,6.55835,,6.356958,,3.75376
247,6.549418,6.896202,7.642652,6.893013,6.572663,,6.36183,,3.769533
248,6.588591,6.907648,7.66137,6.899434,6.582259,,6.369307,,3.772291
249,6.599982,6.910342,7.684228,6.90974,6.614108,,6.378155,,3.772948
250,6.620882,6.927243,7.695443,6.925588,6.652064,,6.381564,,3.786151
251,6.629149,6.943627,7.712035,6.939267,6.702853,,6.386423,,3.791203
252,6.630215,6.943875,7.713627,6.96202,6.717418,,6.392014,,3.79192
253,6.645656,6.946888,7.751744,6.982831,6.749459,,6.409136,,3.794189
254,6.648566,6.956786,7.756878,7.005009,6.767328,,6.411475,,3.799299
255,6.668659,6.998112,7.785044,7.053674,6.778091,,6.421294,,3.799846
256,6.673525,7.065852,7.864354,7.098013,6.791069,,6.44939,,3.809147
257,6.682409,7.072624,7.86783,7.121411,6.801237,,6.458794,,3.817674
258,6.682509,7.100061,7.917803,7.123437,6.823276,,6.461786,,3.825218
259,6.699953,7.105049,7.963188,7.150078,6.823957,,6.467966,,3.828597
260,6.704901,7.121046,7.976767,7.152257,6.841094,,6.518311,,3.831676
261,6.707815,7.144023,8.024455,7.218218,6.851586,,6.523223,,3.842279
262,6.735495,7.146024,8.044097,7.234336,6.874307,,6.526816,,3.851276
263,6.759891,7.150796,8.119234,7.272758,6.893917,,6.540371,,3.860524
264,6.769871,7.177298,8.141793,7.285974,6.910409,,6.540395,,3.873497
265,6.775237,7.201786,8.155286,7.29519,6.913748,,6.54353,,3.888182
266,6.7973,7.218003,8.294589,7.301323,6.93694,,6.544381,,3.904578
267,6.811259,7.222655,8.302828,7.304018,6.942208,,6.546694,,3.908892
268,6.816674,7.223378,8.306594,7.328634,6.946888,,6.565508,,3.913563
269,6.829174,7.233784,8.315671,7.342056,6.948666,,6.584623,,3.916464
270,6.836087,7.257013,8.326669,7.342133,6.97961,,6.590889,,3.920057
271,6.872468,7.278127,8.346821,7.347807,6.984449,,6.597034,,3.922459
272,6.882915,7.279553,8.377598,7.358461,6.987273,,6.601126,,3.923343
273,6.888915,7.29113,8.382171,7.377122,6.987966,,6.601221,,3.927194
274,6.890103,7.309107,8.411793,7.389442,6.997373,,6.616713,,3.928586
275,6.892773,7.349791,8.445604,7.40525,6.998904,,6.637662,,3.928603
276,6.902826,7.384984,8.448199,7.414074,7.04903,,6.651546,,3.931102
277,6.951555,7.392781,8.457592,7.42433,7.050977,,6.660738,,3.931244
278,7.055236,7.393793,8.489163,7.436835,7.060784,,6.669605,,3.947802
279,7.057885,7.42299,8.50051,7.448301,7.089054,,6.669846,,3.948041
280,7.062192,7.423921,8.559905,7.475489,7.09355,,6.679769,,3.949743
281,7.065448,7.458381,8.598515,7.477095,7.103972,,6.685826,,3.954151
282,7.085014,7.480569,8.602514,7.487372,7.153317,,6.694617,,3.959282
283,7.097338,7.498358,8.634289,7.536587,7.159789,,6.706565,,3.965357
284,7.107303,7.517716,8.715527,7.55663,7.185201,,6.728322,,3.969936
285,7.111481,7.523362,8.802678,7.559266,7.208221,,6.738036,,3.973247
286,7.112968,7.531991,8.847508,7.571251,7.256512,,6.742216,,3.973635
287,7.13927,7.540333,8.882054,7.609198,7.262714,,6.747289,,3.991693
288,7.141664,7.545538,8.909776,7.612499,7.265821,,6.754444,,3.995389
289,7.147064,7.561252,8.916871,7.617043,7.325275,,6.77389,,3.995784
290,7.148422,7.585886,8.972965,7.631023,7.365346,,6.780306,,3.998441
291,7.15118,7.635722,9.033009,7.636712,7.373918,,6.786788,,4.001702
292,7.153673,7.637005,9.135056,7.64632,7.397138,,6.790614,,4.038776
293,7.1589,7.640952,9.144277,7.652791,7.405057,,6.801371,,4.041825
294,7.167743,7.644174,9.197594,7.674427,7.412109,,6.829219,,4.043339
295,7.167769,7.657719,9.238185,7.692253,7.42184,,6.833592,,4.049629
296,7.181862,7.657816,9.286105,7.703499,7.445651,,6.841883,,4.050659
297,7.184875,7.677608,9.295254,7.707366,7.451027,,6.864346,,4.051702
298,7.187014,7.68228,9.309489,7.71056,7.471713,,6.917237,,4.055529
299,7.193971,7.684325,9.339297,7.71663,7.478642,,6.93871,,4.057689
300,7.207112,7.694568,9.345992,7.72736,7.484678,,6.943506,,4.060991
301,7.212146,7.702798,9.362903,7.765059,7.490029,,6.945676,,4.065999
302,7.218571,7.712941,9.392271,7.767956,7.501988,,6.96217,,4.073195
303,7.228015,7.749573,9.394452,7.769427,7.51293,,6.96835,,4.079246
304,7.231695,7.772332,9.486246,7.791835,7.527378,,7.012904,,4.084959
305,7.269807,7.774119,9.563038,7.796068,7.538407,,7.01896,,4.088196
306,7.273753,7.818955,9.588491,7.804522,7.561041,,7.024998,,4.094537
307,7.281547,7.833026,9.627772,7.805349,7.578495,,7.035823,,4.095097
308,7.283354,7.837894,9.691118,7.816952,7.595342,,7.038462,,4.107835
309,7.288392,7.841405,9.814346,7.834936,7.669963,,7.050569,,4.111796
310,7.293318,7.873748,9.864323,7.837543,7.674998,,7.064401,,4.115845
311,7.305674,7.883194,9.901049,7.845827,7.733278,,7.068572,,4.12029
312,7.324008,7.924641,9.915344,7.849357,7.73629,,7.105338,,4.125017
313,7.365403,7.974301,9.966362,7.86458,7.749675,,7.121157,,4.129229
314,7.374397,7.979411,10.171681,7.870236,7.751583,,7.125321,,4.129884
315,7.424387,7.98375,10.245324,7.889313,7.763556,,7.139437,,4.136109
316,7.437693,8.002521,10.43524,7.890595,7.797527,,7.158805,,4.136552
317,7.449993,8.006154,10.482775,7.907639,7.812628,,7.200245,,4.137763
318,7.480091,8.0167,10.482795,7.925176,7.820086,,7.21369,,4.146956
319,7.496617,8.022333,10.583726,7.979741,7.820841,,7.216419,,4.149909
320,7.507986,8.031361,10.615332,8.011977,7.920856,,7.216681,,4.15635
321,7.508126,8.034135,10.670415,8.061647,7.952342,,7.259468,,4.16323
322,7.521411,8.048255,10.715172,8.086554,7.978274,,7.271482,,4.182152
323,7.551118,8.048725,10.757907,8.088995,7.979579,,7.275314,,4.184325
324,7.577115,8.055382,10.772232,8.134079,8.142985,,7.278198,,4.186729
325,7.585038,8.057254,10.859037,8.149493,8.144656,,7.28173,,4.19289
326,7.59021,8.062468,10.972353,8.220005,8.181261,,7.286593,,4.194851
327,7.613453,8.064291,10.992356,8.25616,8.186372,,7.29039,,4.197864
328,7.621448,8.071471,11.045427,8.270425,8.200694,,7.317506,,4.200607
329,7.624831,8.091421,11.054058,8.271239,8.25975,,7.329065,,4.20734
330,7.627218,8.119583,11.089915,8.275457,8.280502,,7.343822,,4.212535
331,7.628102,8.148881,11.155618,8.281356,8.290416,,7.346337,,4.213202
332,7.645788,8.156095,11.183282,8.285529,8.291656,,7.359769,,4.217716
333,7.650125,8.167557,11.196141,8.32655,8.36459,,7.379451,,4.223103
334,7.651646,8.169078,11.207722,8.349769,8.365704,,7.397619,,4.226749
335,7.683151,8.200022,11.273539,8.383172,8.36941,,7.401267,,4.240645
336,7.691512,8.223128,11.293796,8.426587,8.370502,,7.409391,,4.246938
337,7.698647,8.243638,11.318348,8.44088,8.383516,,7.412118,,4.247946
338,7.701871,8.259481,11.378886,8.463626,8.45207,,7.413882,,4.252757
339,7.712356,8.290499,11.446956,8.46934,8.464082,,7.434422,,4.27445
340,7.716705,8.308004,11.489128,8.495478,8.483148,,7.439594,,4.274655
341,7.71972,8.309335,11.552896,8.541718,8.491199,,7.451626,,4.278073
342,7.725927,8.319824,11.583263,8.55928,8.497805,,7.455158,,4.27836
343,7.740628,8.383413,11.634556,8.578581,8.502812,,7.481035,,4.29456
344,7.747502,8.390502,11.682505,8.588131,8.515941,,7.48811,,4.296296
345,7.760234,8.449127,11.73187,8.597324,8.576058,,7.508651,,4.298799
346,7.7658,8.465038,11.826059,8.616535,8.600591,,7.526357,,4.300188
347,7.766726,8.46814,11.916296,8.652664,8.610046,,7.561068,,4.301491
348,7.770832,8.491916,11.984217,8.702532,8.645119,,7.562247,,4.308606
349,7.78861,8.52772,12.099998,8.778544,8.646325,,7.567588,,4.317712
350,7.804219,8.575374,12.167828,8.793789,8.663253,,7.582934,,4.320452
351,7.834277,8.587018,12.181384,8.802889,8.729558,,7.59468,,4.321737
352,7.839366,8.615923,12.213759,8.88493,8.763706,,7.598102,,4.332169
353,7.845559,8.644353,12.245608,8.88875,8.772055,,7.612476,,4.342742
354,7.85115,8.71221,12.306797,8.916869,8.789262,,7.634128,,4.34611
355,7.85799,8.72082,12.309479,8.928135,8.796728,,7.635991,,4.352352
356,7.883315,8.734001,12.358296,8.959972,8.823943,,7.648482,,4.357702
357,7.899128,8.752063,12.364373,8.991279,8.837508,,7.654887,,4.366337
358,7.905366,8.763071,12.436523,9.009259,8.903559,,7.663706,,4.369692
359,7.910622,8.790052,12.4404,9.022536,8.946488,,7.667009,,4.37505
360,7.917544,8.80207,12.45341,9.032913,8.94718,,7.713443,,4.375639
361,7.918246,8.83104,12.569027,9.044923,8.949633,,7.733249,,4.376823
362,7.924265,8.841785,12.569949,9.047275,8.959956,,7.781836,,4.381818
363,8.030609,8.843575,12.580088,9.04742,8.964297,,7.820654,,4.383246
364,8.03292,8.891381,12.706889,9.054551,8.970387,,7.821856,,4.387603
365,8.042852,8.895147,12.865415,9.086095,8.983663,,7.838136,,4.395332
366,8.056762,9.008229,12.997749,9.09695,8.994419,,7.841405,,4.407421
367,8.069665,9.030478,13.047081,9.103289,9.009697,,7.849373,,4.422182
368,8.083538,9.07954,13.190163,9.110531,9.026357,,7.875138,,4.422193
369,8.106629,9.109239,13.325871,9.139476,9.045162,,7.896922,,4.423794
370,8.106953,9.15393,13.328451,9.169001,9.174847,,7.901325,,4.424623
371,8.132202,9.180827,13.562694,9.199402,9.217123,,7.904127,,4.427364
372,8.135436,9.223528,13.562736,9.200358,9.286044,,7.917377,,4.434084
373,8.152821,9.233909,13.578355,9.207135,9.291864,,7.922813,,4.44327
374,8.154753,9.331431,13.596735,9.251325,9.327613,,7.92906,,4.447129
375,8.155273,9.332778,13.646293,9.261955,9.334304,,7.938232,,4.447621
376,8.170054,9.354218,13.693692,9.265616,9.351587,,7.968935,,4.451182
377,8.172156,9.381324,13.720832,9.26718,9.414608,,7.969895,,4.453266
378,8.186562,9.402865,13.820062,9.280338,9.444979,,7.976203,,4.459581
379,8.190429,9.440939,13.945844,9.304383,9.449691,,7.985911,,4.459735
380,8.191806,9.484334,14.012351,9.34537,9.461153,,7.987508,,4.471631
381,8.194714,9.493259,14.270749,9.359593,9.46462,,8.039699,,4.474289
382,8.199605,9.500619,14.294902,9.408761,9.482394,,8.051359,,4.474424
383,8.207282,9.539331,14.346913,9.506875,9.501514,,8.06708,,4.477754
384,8.224836,9.64606,14.350468,9.572403,9.5025,,8.076804,,4.479947
385,8.226567,9.669257,14.356554,9.58778,9.509946,,8.078398,,4.487937
386,8.258415,9.706705,14.409437,9.604593,9.548376,,8.081647,,4.491963
387,8.294557,9.770326,14.44894,9.706337,9.555162,,8.088141,,4.493566
388,8.311934,9.845245,14.74565,9.707596,9.556357,,8.109545,,4.497785
389,8.312239,9.877047,14.849424,9.719072,9.573764,,8.114162,,4.498025
390,8.405026,9.959038,14.960813,9.724832,9.633292,,8.159458,,4.501759
391,8.427759,10.027707,14.985506,9.805793,9.698305,,8.199848,,4.504995
392,8.431034,10.173102,15.690986,9.818961,9.728561,,8.21397,,4.508099
393,8.436926,10.391966,15.760799,9.824075,9.765325,,8.247153,,4.512503
394,8.465861,10.443374,15.806944,9.834245,9.791968,,8.281777,,4.512577
395,8.472642,10.514672,15.816629,9.845852,9.802209,,8.299126,,4.512637
396,8.495348,10.679623,15.999262,9.862233,9.815888,,8.308957,,4.514513
397,8.503796,10.702075,16.405237,9.864687,9.820289,,8.310622,,4.522943
398,8.522977,10.797975,16.845513,9.877105,9.829868,,8.3288,,4.524285
399,8.530758,10.812939,18.963492,9.885973,9.867605,,8.337454,,4.530287
400,8.546613,10.886977,19.022327,9.935555,9.868467,,8.380272,,4.533528
401,8.557699,11.266081,19.349831,9.94323,9.914659,,8.388501,,4.534724
402,8.561524,11.275919,19.510937,10.018863,9.936547,,8.432631,,4.536196
403,8.568703,11.395821,19.517768,10.038858,9.937847,,8.463583,,4.538649
404,8.581642,11.455899,19.543571,10.065082,10.002511,,8.473515,,4.538983
405,8.601951,11.915276,19.801459,10.101375,10.013946,,8.503102,,4.539804
406,8.60937,11.955766,19.907469,10.116412,10.018629,,8.54925,,4.541211
407,8.609581,12.366378,20.116996,10.130999,10.061386,,8.552099,,4.543466
408,8.613597,12.406154,20.178108,10.160901,10.079573,,8.564186,,4.553368
409,8.6162,12.59141,20.183944,10.171288,10.123981,,8.566877,,4.555236
410,8.631772,12.596191,20.300191,10.175594,10.145659,,8.607163,,4.557622
411,8.639443,12.760145,20.37654,10.192957,10.149861,,8.614143,,4.564177
412,8.648399,12.775995,20.503597,10.282144,10.166163,,8.657221,,4.569393
413,8.683789,13.259653,20.559873,10.321783,10.219211,,8.659727,,4.571617
414,8.71984,13.306162,20.665716,10.345392,10.232459,,8.678397,,4.57562
415,8.761289,13.586198,20.822664,10.388063,10.24016,,8.701801,,4.576158
416,8.789386,14.348802,20.833829,10.388386,10.24999,,8.710644,,4.577309
417,8.832449,15.920665,20.885168,10.417882,10.256358,,8.722617,,4.579938
418,8.961314,16.799331,21.083493,10.427484,10.27179,,8.729325,,4.580779
419,9.010639,16.984077,21.346056,10.436995,10.34508,,8.744771,,4.585124
420,9.067877,17.496184,21.484718,10.464782,10.356963,,8.745592,,4.588365
421,9.252694,17.954096,21.54213,10.484541,10.439576,,8.778854,,4.591147
422,9.287113,18.188338,21.591331,10.51047,10.457023,,8.796942,,4.595412
423,9.429683,21.031407,21.634551,10.562507,10.482256,,8.812748,,4.599171
424,9.690868,21.071906,21.73042,10.575273,10.525955,,8.826015,,4.604409
425,9.822801,24.266635,21.734148,10.760958,10.550828,,8.854216,,4.613333
426,9.892491,24.648533,21.848946,10.837997,10.599552,,8.891461,,4.613725
427,9.971103,25.729731,21.880238,10.875346,10.692163,,8.906425,,4.624649
428,9.990381,30.507345,21.889888,10.918678,10.714288,,8.908936,,4.627429
429,10.564314,31.26698,21.93272,10.972952,10.756037,,8.912162,,4.635706
430,10.594716,43.051127,22.017474,10.977566,10.763141,,8.936896,,4.638617
431,11.157141,73.179272,22.024137,10.987394,10.76685,,8.958839,,4.640763
432,12.306443,75.580606,22.086666,11.019589,10.865765,,8.970908,,4.640915
433,12.371233,97.181049,22.108114,11.033586,10.873721,,8.978474,,4.644525
434,13.54228,102.385024,22.186378,11.091828,10.912283,,8.987424,,4.650593
435,14.143034,226.841109,22.204703,11.101341,10.967893,,9.025315,,4.652503
436,16.993657,244.666091,22.230793,11.103397,10.981294,,9.048538,,4.653042
437,18.010605,343.671959,22.232502,11.118484,10.988959,,9.050298,,4.654051
438,20.323047,384.243169,22.549223,11.122261,11.021447,,9.07611,,4.655305
439,21.406822,438.217948,22.576752,11.175837,11.060956,,9.142209,,4.655648
440,21.935121,493.041861,22.79816,11.318935,11.062697,,9.185184,,4.67473
441,23.451975,592.361029,22.947263,11.355506,11.077223,,9.188152,,4.6755
442,26.340185,711.793695,22.990406,11.370491,11.086587,,9.2146,,4.675558
443,26.358537,741.793911,23.067131,11.370641,11.167213,,9.229334,,4.682166
444,26.496959,860.045145,23.094757,11.418993,11.232511,,9.233002,,4.683136
445,26.553765,887.032909,23.111943,11.42638,11.235035,,9.282777,,4.684945
446,26.604377,,23.124438,11.455789,11.253036,,9.288271,,4.68924
447,26.634758,,23.291754,11.473008,11.34793,,9.334495,,4.692839
448,26.649715,,23.307227,11.535495,11.385447,,9.339395,,4.704759
449,26.692831,,23.324835,11.544551,11.387871,,9.351187,,4.706774
450,26.809717,,23.451622,11.617635,11.397136,,9.376321,,4.717801
451,26.867768,,23.584423,11.619953,11.412168,,9.408229,,4.721055
452,26.869019,,23.731815,11.623304,11.421955,,9.419744,,4.726246
453,26.877555,,23.866787,11.644183,11.441769,,9.46613,,4.739675
454,26.947764,,23.924744,11.750256,11.464919,,9.483974,,4.746596
455,27.05266,,24.04742,11.75135,11.493679,,9.521481,,4.748875
456,27.118862,,24.22125,11.815571,11.504796,,9.524286,,4.74916
457,27.16794,,24.257934,11.82489,11.53439,,9.539755,,4.753796
458,27.198257,,24.488544,11.828856,11.609471,,9.590462,,4.757181
459,27.261819,,24.611278,11.861217,11.678413,,9.599886,,4.757993
460,27.268267,,24.746501,11.869236,11.71434,,9.606389,,4.763518
461,27.298128,,24.84222,11.906721,11.737773,,9.624068,,4.76526
462,27.360228,,24.922766,11.932626,11.764012,,9.669001,,4.768928
463,27.398911,,25.205532,11.939397,11.815071,,9.675849,,4.774207
464,27.40833,,25.237195,11.944828,11.820717,,9.714682,,4.784548
465,27.41168,,25.42951,11.951764,11.866384,,9.746986,,4.79401
466,27.448992,,25.825139,11.995354,11.886832,,9.805125,,4.799676
467,27.462564,,26.037115,12.008102,11.916752,,9.812223,,4.804976
468,27.469609,,26.367845,12.027117,11.924517,,9.833654,,4.810211
469,27.500112,,26.631725,12.046285,11.931094,,9.841562,,4.812013
470,27.520557,,26.705852,12.093607,11.966158,,9.893088,,4.825145
471,27.527136,,27.451849,12.105532,11.977637,,9.899714,,4.826738
472,27.570356,,28.27722,12.116492,12.009559,,9.917025,,4.835976
473,27.58865,,30.991402,12.120774,12.029919,,9.931513,,4.841393
474,27.614334,,32.800295,12.121182,12.070983,,9.947742,,4.847784
475,27.622564,,32.977226,12.133103,12.076881,,9.956902,,4.848005
476,27.62699,,33.149923,12.136509,12.086716,,9.957798,,4.856748
477,27.634769,,33.51998,12.14714,12.103579,,10.009801,,4.86134
478,27.662061,,34.995503,12.179552,12.111407,,10.1104,,4.867211
479,27.668297,,36.871747,12.182691,12.120115,,10.166291,,4.869163
480,27.669249,,37.992411,12.193911,12.129033,,10.320981,,4.871364
481,27.730778,,38.612061,12.215737,12.161181,,10.361197,,4.881262
482,27.733866,,38.712382,12.228362,12.206284,,10.556767,,4.886224
483,27.762877,,39.05049,12.418175,12.222702,,10.570301,,4.886883
484,27.826214,,39.252565,12.445837,12.228078,,10.726142,,4.901501
485,27.82754,,39.498342,12.482515,12.233811,,10.737777,,4.907339
486,27.841356,,39.903438,12.525711,12.235833,,10.854774,,4.915556
487,27.844734,,40.533014,12.542055,12.237083,,10.902182,,4.920807
488,27.867712,,40.79579,12.568414,12.250611,,10.906409,,4.927917
489,27.87371,,41.24212,12.590731,12.279545,,11.048113,,4.934796
490,27.87435,,42.826082,12.631498,12.297641,,11.056995,,4.942033
491,27.888249,,44.967096,12.679374,12.301187,,11.090701,,4.944549
492,27.912711,,107.783496,12.680223,12.320185,,11.1101,,4.949195
493,27.914637,,230.459576,12.735181,12.342206,,11.142804,,4.94968
494,27.915319,,232.355687,12.743124,12.38207,,11.543904,,4.955151
495,27.916994,,243.056235,12.763735,12.3834,,11.584968,,4.957729
496,27.917243,,250.548712,12.78771,12.42787,,11.591652,,4.959022
497,27.954915,,274.672476,12.809177,12.476845,,11.656028,,4.959075
498,27.958348,,398.723194,12.815693,12.482047,,11.810607,,4.966694
499,27.966632,,481.26716,12.823359,12.58704,,12.128031,,4.968304
500,27.995042,,,12.849035,12.604203,,12.133938,,4.976352
501,28.108356,,,12.853162,12.620412,,12.252992,,4.98014
502,28.112248,,,12.854879,12.621817,,12.292456,,4.993748
503,28.136984,,,12.858899,12.62502,,12.329829,,5.010009
504,28.168043,,,12.891989,12.625683,,12.370521,,5.018585
505,28.206046,,,12.901551,12.629634,,12.513884,,5.020414
506,28.229158,,,12.908054,12.760513,,12.557519,,5.031736
507,28.238955,,,12.945994,12.838098,,12.589999,,5.032239
508,28.246787,,,12.960528,12.841085,,12.602625,,5.033518
509,28.267721,,,13.042798,12.863486,,12.645746,,5.03952
510,28.278433,,,13.068224,12.887529,,12.788523,,5.043151
511,28.289186,,,13.075611,12.898421,,12.791015,,5.04916
512,28.289796,,,13.122112,12.942308,,12.94107,,5.049632
513,28.320321,,,13.124711,12.965974,,13.340344,,5.059349
514,28.323605,,,13.140409,12.991145,,13.448425,,5.07869
515,28.335725,,,13.171455,13.000781,,13.647017,,5.084242
516,28.354633,,,13.229362,13.00185,,13.685047,,5.096622
517,28.359982,,,13.245031,13.026027,,14.133911,,5.097306
518,28.40086,,,13.268884,13.030789,,14.656987,,5.098093
519,28.422081,,,13.361733,13.036053,,15.048819,,5.099642
520,28.4853,,,13.381871,13.064076,,15.120811,,5.106192
521,28.502871,,,13.382501,13.075473,,15.143927,,5.108448
522,28.525229,,,13.438829,13.091539,,15.647244,,5.115667
523,28.645631,,,13.441845,13.145388,,16.971924,,5.122116
524,28.670107,,,13.468762,13.156124,,17.494726,,5.12283
525,28.672699,,,13.477762,13.242647,,18.006338,,5.125197
526,28.690094,,,13.480342,13.251722,,19.599616,,5.127366
527,28.690584,,,13.486712,13.27398,,19.766689,,5.132739
528,28.72202,,,13.523983,13.347511,,21.847141,,5.133436
529,28.738713,,,13.564021,13.351387,,22.074351,,5.142857
530,28.781224,,,13.595539,13.362721,,22.133313,,5.143531
531,28.823702,,,13.608512,13.399034,,23.261009,,5.152125
532,28.825138,,,13.777079,13.413434,,23.477213,,5.15213
533,28.904341,,,13.815504,13.464154,,24.800803,,5.165845
534,28.947834,,,13.826873,13.479212,,25.659897,,5.174596
535,28.956888,,,13.840823,13.565729,,28.762166,,5.176245
536,29.046568,,,13.86473,13.575539,,40.598304,,5.176689
537,29.083241,,,13.907648,13.63025,,42.570129,,5.177907
538,29.184012,,,13.917719,13.659639,,78.547441,,5.178375
539,29.330856,,,13.919188,13.672573,,79.184954,,5.181878
540,29.339455,,,13.955142,13.681464,,79.251414,,5.186864
541,29.341876,,,13.972409,13.722414,,103.196456,,5.188719
542,29.428244,,,14.013472,13.773733,,145.915864,,5.192865
543,29.471511,,,14.078082,13.852359,,181.774206,,5.194487
544,29.603383,,,14.191413,13.874387,,182.757207,,5.194912
545,29.609761,,,14.19295,13.897577,,291.830513,,5.199052
546,29.620627,,,14.218862,13.931942,,376.556315,,5.199877
547,29.639613,,,14.263545,13.972684,,386.717003,,5.200542
548,29.689801,,,14.290841,14.01579,,431.453921,,5.203246
549,29.728422,,,14.306183,14.072963,,667.74586,,5.203493
550,29.74489,,,14.320374,14.244815,,692.399838,,5.204479
551,29.76797,,,14.327604,14.269518,,715.281563,,5.219937
552,29.827782,,,14.524476,14.290239,,761.847332,,5.232989
553,29.853863,,,14.5469,14.305985,,869.197616,,5.236822
554,29.855588,,,14.555888,14.352944,,,,5.243527
555,29.86223,,,14.558526,14.394043,,,,5.263793
556,29.878732,,,14.58397,14.443653,,,,5.266873
557,29.886598,,,14.606453,14.461843,,,,5.272717
558,29.962376,,,14.687069,14.485192,,,,5.274365
559,30.006261,,,14.729779,14.709643,,,,5.280103
560,30.013556,,,14.765264,14.730347,,,,5.280813
561,30.01595,,,14.826464,14.98225,,,,5.284238
562,30.016941,,,14.881216,15.243003,,,,5.286941
563,30.036401,,,14.964515,15.365306,,,,5.29456
564,30.058892,,,15.014243,15.426559,,,,5.298798
565,30.080782,,,15.285951,15.566414,,,,5.300577
566,30.091292,,,15.293033,15.586777,,,,5.304002
567,30.123129,,,15.395189,15.65655,,,,5.309126
568,30.186965,,,15.862081,15.832782,,,,5.311877
569,30.205177,,,15.947287,15.853514,,,,5.316645
570,30.273925,,,16.036178,15.869808,,,,5.318001
571,30.34329,,,16.095476,15.963756,,,,5.321641
572,30.392282,,,16.412249,16.230692,,,,5.323117
573,30.414482,,,16.523154,16.501264,,,,5.329544
574,30.424212,,,16.675103,16.728023,,,,5.34072
575,30.434918,,,16.737357,16.769959,,,,5.343228
576,30.451899,,,16.926904,17.141494,,,,5.344016
577,30.49922,,,17.629377,17.291615,,,,5.344316
578,30.529211,,,18.007119,17.622397,,,,5.351103
579,30.558379,,,18.171846,18.048787,,,,5.353616
580,30.575689,,,18.707279,18.210095,,,,5.353891
581,30.576646,,,18.733431,18.228624,,,,5.354561
582,30.600326,,,18.800149,18.296558,,,,5.369137
583,30.715036,,,18.86675,18.471625,,,,5.384041
584,30.726304,,,18.941548,19.337562,,,,5.384295
585,30.752758,,,18.974844,19.418039,,,,5.391663
586,30.806222,,,18.990767,19.749879,,,,5.394799
587,30.807061,,,19.022613,19.895369,,,,5.394819
588,30.927335,,,19.46188,20.029302,,,,5.400855
589,30.971517,,,19.564802,20.305062,,,,5.406847
590,31.015175,,,19.795558,20.3261,,,,5.408931
591,31.017865,,,20.636188,20.476047,,,,5.412404
592,31.043988,,,20.649343,20.612917,,,,5.414497
593,31.0885,,,20.768838,20.735768,,,,5.415663
594,31.116743,,,21.182064,20.851003,,,,5.416948
595,31.181448,,,21.491676,20.982813,,,,5.41854
596,31.19637,,,21.610963,21.290205,,,,5.431328
597,31.225444,,,21.649426,21.669265,,,,5.431996
598,31.284994,,,21.680133,21.793011,,,,5.437596
599,31.398426,,,21.735044,21.844401,,,,5.43779
600,31.499942,,,21.893619,21.886178,,,,5.443385
601,31.502156,,,22.170093,22.246137,,,,5.444095
602,31.508188,,,22.365702,23.613434,,,,5.445548
603,31.520434,,,22.726855,24.186085,,,,5.459153
604,31.534268,,,22.868723,24.985527,,,,5.460199
605,31.619172,,,22.990578,25.049414,,,,5.470749
606,31.630778,,,23.276597,25.640833,,,,5.471241
607,31.684254,,,23.62802,25.771929,,,,5.480493
608,31.709702,,,23.781893,26.111002,,,,5.494389
609,31.827419,,,23.955854,26.46648,,,,5.495213
610,31.927766,,,25.064357,27.714471,,,,5.501788
611,31.933213,,,25.312217,27.863297,,,,5.509802
612,31.998467,,,25.757088,28.110632,,,,5.516543
613,32.094075,,,25.92698,28.163656,,,,5.519612
614,32.119666,,,26.475376,28.280874,,,,5.520703
615,32.280976,,,26.713378,28.769497,,,,5.52207
616,32.336971,,,26.978959,28.957359,,,,5.524167
617,32.423504,,,27.05596,30.994939,,,,5.527026
618,32.478994,,,27.658054,32.133984,,,,5.547854
619,32.557104,,,28.077865,32.200444,,,,5.54934
620,32.673076,,,28.210379,33.142506,,,,5.558425
621,32.690846,,,29.558805,34.567907,,,,5.56072
622,32.747172,,,30.828597,34.878476,,,,5.565153
623,32.753561,,,32.373962,34.964445,,,,5.566934
624,33.088719,,,33.775709,37.032322,,,,5.571433
625,33.113711,,,33.942823,42.30484,,,,5.576057
626,33.127699,,,35.421621,42.438634,,,,5.587959
627,33.137064,,,36.163186,42.701431,,,,5.598381
628,33.317526,,,37.668833,43.663005,,,,5.602945
629,33.319283,,,38.68317,43.78013,,,,5.619315
630,33.333018,,,39.798706,43.889289,,,,5.621094
631,33.342651,,,42.113431,44.506414,,,,5.621815
632,33.520891,,,42.293798,45.07369,,,,5.63541
633,33.537775,,,42.451223,47.946105,,,,5.6363
634,33.544686,,,42.908055,50.519708,,,,5.643153
635,33.559913,,,44.443524,51.448027,,,,5.643695
636,33.6157,,,44.626161,51.577395,,,,5.647672
637,33.669433,,,45.305063,51.621789,,,,5.662447
638,34.218153,,,47.638258,51.629398,,,,5.663741
639,34.238648,,,50.816632,52.355418,,,,5.665917
640,34.433342,,,51.001427,52.587889,,,,5.666167
641,34.647193,,,51.531691,52.683406,,,,5.679971
642,34.812936,,,52.029866,54.174326,,,,5.694867
643,34.952338,,,54.347156,56.400502,,,,5.714419
644,35.77148,,,55.131158,56.535085,,,,5.731576
645,35.95026,,,55.388624,56.747616,,,,5.732057
646,36.25263,,,56.352415,57.957871,,,,5.742804
647,36.791324,,,56.566507,58.246387,,,,5.744637
648,37.152749,,,56.649306,59.168622,,,,5.748089
649,37.468137,,,56.692531,59.325702,,,,5.753316
650,37.578,,,56.720532,59.436643,,,,5.762399
651,37.630505,,,56.827599,60.186231,,,,5.763095
652,37.66794,,,57.615646,62.477017,,,,5.765144
653,38.017069,,,60.498599,63.515779,,,,5.768862
654,38.037282,,,61.986248,63.786582,,,,5.772031
655,38.1172,,,62.326244,64.001529,,,,5.779759
656,38.522871,,,62.353006,65.994326,,,,5.783014
657,39.096034,,,63.733414,67.321521,,,,5.786444
658,39.617705,,,63.864867,67.793836,,,,5.786697
659,39.810955,,,65.56047,70.676091,,,,5.794895
660,40.148316,,,66.196668,70.789909,,,,5.801444
661,40.333456,,,68.595218,71.576922,,,,5.820557
662,41.101327,,,70.90019,73.291918,,,,5.820638
663,41.806328,,,72.225068,75.44638,,,,5.820675
664,43.064975,,,72.377132,75.55163,,,,5.823732
665,44.999706,,,75.157404,75.622305,,,,5.825635
666,45.158968,,,75.901851,76.478529,,,,5.826892
667,45.914324,,,77.444044,76.953819,,,,5.827221
668,48.423777,,,78.617973,77.659517,,,,5.833137
669,52.818605,,,79.041804,77.773525,,,,5.840169
670,59.250337,,,79.120937,79.342674,,,,5.843451
671,66.147777,,,80.792066,81.392512,,,,5.848738
672,67.013697,,,82.07465,82.72719,,,,5.853824
673,67.667835,,,85.074279,84.232872,,,,5.854163
674,68.483802,,,88.270795,85.069356,,,,5.856582
675,70.073815,,,88.315658,89.786521,,,,5.858362
676,70.799432,,,88.467348,93.326077,,,,5.866138
677,71.917645,,,89.566599,93.622295,,,,5.876495
678,72.604907,,,92.741091,94.336748,,,,5.877527
679,72.605755,,,94.50787,94.530867,,,,5.878481
680,73.276646,,,95.646544,94.837588,,,,5.879162
681,74.046775,,,98.364565,97.250368,,,,5.883281
682,74.071977,,,99.249002,98.422336,,,,5.887757
683,74.115983,,,100.389044,100.19371,,,,5.889763
684,74.655488,,,100.890847,100.269428,,,,5.893081
685,74.982867,,,101.916783,100.764625,,,,5.895535
686,75.179144,,,103.397491,101.165362,,,,5.898386
687,75.343272,,,103.455344,101.686965,,,,5.902708
688,75.673399,,,106.216414,101.90393,,,,5.917355
689,75.726825,,,106.438913,104.524539,,,,5.91977
690,75.767243,,,107.011589,104.791795,,,,5.921561
691,75.893157,,,107.035596,105.507733,,,,5.923951
692,76.017569,,,108.842047,106.499763,,,,5.925348
693,76.262631,,,109.39071,107.671928,,,,5.93011
694,76.475316,,,111.108337,108.102414,,,,5.935526
695,76.564984,,,111.200152,110.67754,,,,5.94045
696,76.846666,,,111.627303,113.110978,,,,5.948498
697,76.855663,,,112.306777,114.902864,,,,5.951511
698,76.920059,,,116.183211,124.846412,,,,5.955101
699,76.942892,,,117.517829,125.223201,,,,5.956056
700,77.199891,,,119.448037,125.414889,,,,5.958515
701,77.253587,,,121.454452,132.142272,,,,5.964946
702,77.301728,,,121.923439,138.08287,,,,5.966002
703,77.327398,,,130.265422,141.941928,,,,5.968288
704,77.37779,,,131.210079,142.505487,,,,5.969153
705,77.407053,,,135.021644,145.004769,,,,5.970225
706,77.510388,,,135.907754,145.453775,,,,5.973591
707,77.919866,,,136.59156,148.332061,,,,5.973606
708,78.217099,,,138.004325,150.623465,,,,5.978524
709,78.411292,,,142.045634,151.340673,,,,5.97931
710,78.602411,,,147.913091,155.890509,,,,5.980351
711,78.657022,,,149.638179,158.47018,,,,5.982191
712,79.916566,,,152.907014,174.177993,,,,5.98377
713,81.734752,,,153.15422,179.218574,,,,5.987404
714,84.797033,,,157.099471,181.097354,,,,6.003156
715,86.565805,,,158.494929,185.333587,,,,6.003958
716,86.887178,,,162.167247,192.383901,,,,6.017693
717,87.575658,,,162.923348,208.991279,,,,6.019273
718,91.921093,,,170.569064,209.404448,,,,6.019308
719,94.097752,,,175.861708,209.634617,,,,6.022714
720,94.148454,,,176.619728,210.60902,,,,6.029376
721,94.153364,,,178.55494,215.403557,,,,6.050627
722,95.118401,,,179.522731,216.466119,,,,6.05527
723,95.243651,,,182.528154,220.11395,,,,6.062376
724,95.89022,,,182.771065,227.204524,,,,6.076298
725,96.119795,,,183.013316,232.428722,,,,6.077269
726,96.670239,,,184.402589,233.080318,,,,6.083973
727,97.080571,,,196.520464,235.116175,,,,6.08615
728,97.13251,,,209.067735,235.748368,,,,6.099993
729,97.235212,,,217.100462,236.708278,,,,6.115603
730,97.731848,,,217.907632,236.717691,,,,6.126758
731,97.773506,,,227.06622,242.249248,,,,6.128654
732,97.878131,,,231.33163,245.039739,,,,6.149388
733,98.146373,,,233.86756,250.31925,,,,6.153683
734,98.293654,,,234.385853,251.487239,,,,6.155487
735,98.352022,,,235.490904,255.962468,,,,6.161097
736,98.352793,,,238.534759,256.055303,,,,6.175531
737,98.372738,,,239.520649,256.403186,,,,6.185642
738,98.409104,,,241.96272,257.274844,,,,6.185762
739,98.420576,,,249.512191,260.866624,,,,6.190286
740,98.487947,,,252.052829,268.648626,,,,6.193598
741,98.642647,,,255.830685,270.387943,,,,6.194137
742,98.677609,,,256.145162,276.760433,,,,6.198287
743,98.67903,,,257.953269,281.788142,,,,6.198603
744,98.758652,,,259.449298,283.359134,,,,6.200748
745,98.765794,,,268.63386,284.930795,,,,6.204715
746,98.793106,,,270.187358,298.42215,,,,6.208047
747,99.096415,,,273.502662,303.321596,,,,6.210271
748,99.122131,,,275.501754,307.93599,,,,6.221713
749,99.154271,,,278.206003,311.871854,,,,6.224436
750,99.31859,,,278.611152,316.577579,,,,6.232692
751,99.390317,,,278.937912,323.061205,,,,6.233907
752,99.526203,,,279.059307,349.480732,,,,6.23698
753,99.569156,,,280.593673,352.204049,,,,6.246099
754,99.694347,,,281.338735,353.897143,,,,6.246998
755,99.728428,,,282.669906,400.506658,,,,6.265609
756,99.944406,,,285.892802,406.710654,,,,6.272269
757,100.024886,,,286.742007,411.510303,,,,6.272858
758,100.131909,,,290.811479,481.324307,,,,6.277951
759,100.220069,,,299.754192,493.192896,,,,6.280227
760,100.313827,,,321.536448,572.632335,,,,6.281579
761,100.403846,,,325.366115,593.171674,,,,6.291692
762,100.424125,,,326.997744,599.718206,,,,6.298411
763,100.509639,,,353.713382,662.509611,,,,6.300453
764,100.53581,,,355.632094,704.651582,,,,6.312722
765,100.55866,,,356.589095,738.391346,,,,6.313194
766,100.589603,,,381.965156,769.695168,,,,6.321637
767,100.59343,,,382.690972,780.03678,,,,6.321885
768,100.602718,,,399.355724,793.932544,,,,6.326532
769,100.622025,,,406.433566,823.193682,,,,6.333239
770,100.639858,,,408.221235,830.274707,,,,6.339892
771,100.644842,,,409.878647,890.400383,,,,6.341926
772,100.688035,,,421.511292,,,,,6.343168
773,100.710753,,,520.86604,,,,,6.343585
774,100.771162,,,536.325278,,,,,6.345916
775,100.794312,,,557.769438,,,,,6.356544
776,100.880789,,,564.562648,,,,,6.357509
777,100.885693,,,570.903898,,,,,6.360263
778,100.886458,,,585.705922,,,,,6.363972
779,100.989723,,,620.169258,,,,,6.368246
780,101.009689,,,625.9433,,,,,6.378888
781,101.069799,,,688.343927,,,,,6.387888
782,101.262531,,,701.966809,,,,,6.40316
783,101.29797,,,703.214611,,,,,6.416289
784,101.359274,,,718.939156,,,,,6.419438
785,101.540557,,,729.994161,,,,,6.432137
786,101.603875,,,746.686254,,,,,6.44228
787,101.89112,,,752.000016,,,,,6.444463
788,102.230233,,,756.169772,,,,,6.445445
789,102.232476,,,777.668377,,,,,6.460034
790,102.291147,,,799.551448,,,,,6.473274
791,102.805437,,,804.928654,,,,,6.49111
792,103.384558,,,891.322208,,,,,6.496025
793,103.421826,,,,,,,,6.500868
794,104.406823,,,,,,,,6.512692
795,112.867993,,,,,,,,6.519097
796,115.421987,,,,,,,,6.527233
797,146.97367,,,,,,,,6.538402
798,151.375114,,,,,,,,6.543623
799,164.961714,,,,,,,,6.547296
800,170.782984,,,,,,,,6.559626
801,172.503462,,,,,,,,6.575026
802,176.732181,,,,,,,,6.57814
803,177.343023,,,,,,,,6.578591
804,177.868356,,,,,,,,6.581836
805,178.502639,,,,,,,,6.584677
806,178.613526,,,,,,,,6.586059
807,178.714016,,,,,,,,6.586811
808,179.857523,,,,,,,,6.591109
809,180.774806,,,,,,,,6.603082
810,181.11972,,,,,,,,6.621298
811,182.003786,,,,,,,,6.623552
812,182.588748,,,,,,,,6.656364
813,184.013561,,,,,,,,6.662602
814,184.358689,,,,,,,,6.667026
815,185.277709,,,,,,,,6.668659
816,186.268482,,,,,,,,6.672981
817,186.532828,,,,,,,,6.682509
818,187.038041,,,,,,,,6.693408
819,187.210706,,,,,,,,6.695919
820,187.359281,,,,,,,,6.698623
821,189.351535,,,,,,,,6.707599
822,192.540368,,,,,,,,6.745395
823,192.842814,,,,,,,,6.750726
824,193.73392,,,,,,,,6.752785
825,193.810971,,,,,,,,6.754621
826,194.048987,,,,,,,,6.759211
827,195.182899,,,,,,,,6.78003
828,195.784764,,,,,,,,6.782506
829,196.154755,,,,,,,,6.78664
830,196.466353,,,,,,,,6.794706
831,197.132697,,,,,,,,6.805928
832,197.470885,,,,,,,,6.807713
833,199.927235,,,,,,,,6.850936
834,200.490796,,,,,,,,6.85793
835,207.191224,,,,,,,,6.872035
836,209.074162,,,,,,,,6.955523
837,211.95044,,,,,,,,6.959789
838,213.772211,,,,,,,,6.99308
839,216.899574,,,,,,,,7.014667
840,216.981198,,,,,,,,7.031038
841,217.697793,,,,,,,,7.073741
842,219.118897,,,,,,,,7.118249
843,220.533239,,,,,,,,7.132932
844,222.673989,,,,,,,,7.157435
845,223.333099,,,,,,,,7.167118
846,225.317389,,,,,,,,7.212146
847,225.56833,,,,,,,,7.223108
848,226.413474,,,,,,,,7.328094
849,227.645476,,,,,,,,7.33999
850,229.268398,,,,,,,,7.40329
851,230.194809,,,,,,,,7.405044
852,232.807162,,,,,,,,7.416726
853,233.441695,,,,,,,,7.449037
854,241.921301,,,,,,,,7.451239
855,242.257011,,,,,,,,7.511201
856,242.893775,,,,,,,,7.536936
857,245.358659,,,,,,,,7.582037
858,246.775208,,,,,,,,7.647908
859,247.870019,,,,,,,,7.654844
860,248.369576,,,,,,,,7.688481
861,248.788011,,,,,,,,7.782007
862,248.971773,,,,,,,,7.798028
863,250.948274,,,,,,,,7.842556
864,253.688313,,,,,,,,8.014318
865,254.7361,,,,,,,,8.086554
866,255.010009,,,,,,,,8.185564
867,259.850059,,,,,,,,8.192704
868,262.133213,,,,,,,,8.205074
869,268.419837,,,,,,,,8.242522
870,272.713022,,,,,,,,8.290017
871,273.451719,,,,,,,,8.304107
872,274.452369,,,,,,,,8.318218
873,274.657108,,,,,,,,8.39954
874,274.906225,,,,,,,,8.404137
875,275.117653,,,,,,,,8.491235
876,275.814565,,,,,,,,8.577156
877,276.014399,,,,,,,,8.588683
878,279.450894,,,,,,,,8.592233
879,285.160258,,,,,,,,8.629505
880,285.395788,,,,,,,,8.724437
881,285.514574,,,,,,,,8.761289
882,288.391079,,,,,,,,8.773848
883,288.953437,,,,,,,,8.847675
884,289.792938,,,,,,,,8.955835
885,291.146804,,,,,,,,9.01757
886,291.591516,,,,,,,,9.073419
887,291.794723,,,,,,,,9.104411
888,293.96752,,,,,,,,9.480357
889,294.136127,,,,,,,,9.580988
890,299.014536,,,,,,,,9.596468
891,299.53605,,,,,,,,9.733227
892,302.47128,,,,,,,,9.749791
893,303.957494,,,,,,,,9.761272
894,304.245209,,,,,,,,9.822801
895,308.222363,,,,,,,,9.926828
896,309.99031,,,,,,,,10.328201
897,310.93654,,,,,,,,10.36334
898,311.042157,,,,,,,,10.9384
899,312.747653,,,,,,,,10.970281
900,313.999676,,,,,,,,11.091828
901,314.571715,,,,,,,,11.617635
902,315.760105,,,,,,,,11.66928
903,316.769919,,,,,,,,11.886786
904,317.456911,,,,,,,,11.926749
905,318.076451,,,,,,,,12.052561
906,322.286539,,,,,,,,12.207899
907,323.405703,,,,,,,,12.394145
908,324.260503,,,,,,,,12.671772
909,326.814311,,,,,,,,12.736216
910,327.546686,,,,,,,,12.881897
911,328.502787,,,,,,,,13.040277
912,330.134467,,,,,,,,13.23709
913,330.439142,,,,,,,,13.826873
914,330.587971,,,,,,,,14.289161
915,330.59882,,,,,,,,14.342874
916,331.580504,,,,,,,,14.4439
917,332.846086,,,,,,,,14.893539
918,334.922823,,,,,,,,14.955611
919,334.987692,,,,,,,,15.262718
920,335.376836,,,,,,,,15.265072
921,336.25264,,,,,,,,15.283091
922,336.344804,,,,,,,,15.764056
923,337.982824,,,,,,,,16.37216
924,338.001754,,,,,,,,16.372562
925,340.587079,,,,,,,,16.501264
926,341.113937,,,,,,,,16.836199
927,341.212434,,,,,,,,17.088389
928,342.958087,,,,,,,,17.319706
929,343.30229,,,,,,,,17.480087
930,344.062935,,,,,,,,17.585464
931,344.988282,,,,,,,,18.546732
932,345.644581,,,,,,,,21.06255
933,345.672211,,,,,,,,21.290205
934,346.033908,,,,,,,,21.304546
935,347.219714,,,,,,,,22.019452
936,348.622919,,,,,,,,24.510509
937,349.92794,,,,,,,,24.633053
938,350.115377,,,,,,,,24.749029
939,351.347793,,,,,,,,24.829485
940,351.697178,,,,,,,,25.312217
941,360.642894,,,,,,,,26.332946
942,361.349899,,,,,,,,26.75205
943,363.397367,,,,,,,,28.210379
944,363.953847,,,,,,,,28.821922
945,364.97227,,,,,,,,29.430224
946,369.516794,,,,,,,,29.893969
947,373.221148,,,,,,,,31.212224
948,373.415514,,,,,,,,34.45301
949,377.097578,,,,,,,,39.658779
950,378.008423,,,,,,,,41.566045
951,385.745323,,,,,,,,44.095005
952,391.249167,,,,,,,,44.967096
953,391.672769,,,,,,,,45.871186
954,394.554653,,,,,,,,47.638258
955,396.953375,,,,,,,,48.810616
956,399.872669,,,,,,,,51.564706
957,416.633786,,,,,,,,56.720532
958,422.477909,,,,,,,,57.33371
959,430.636311,,,,,,,,58.352563
960,443.297591,,,,,,,,59.789386
961,452.182695,,,,,,,,61.912782
962,472.781809,,,,,,,,62.646065
963,502.288384,,,,,,,,64.065247
964,540.185951,,,,,,,,65.3256
965,1021.168824,,,,,,,,65.937864
966,1153.434665,,,,,,,,66.79681
967,1201.030605,,,,,,,,67.735785
968,1388.924797,,,,,,,,70.892009
969,1394.588243,,,,,,,,72.225068
970,1412.405249,,,,,,,,72.585318
971,1430.328686,,,,,,,,74.421808
972,1475.996259,,,,,,,,75.44638
973,1480.40157,,,,,,,,75.580606
974,1495.519319,,,,,,,,79.788267
975,1496.319356,,,,,,,,84.71803
976,1500.882167,,,,,,,,85.419468
977,1559.250783,,,,,,,,87.252849
978,1584.368352,,,,,,,,97.935467
979,1648.541671,,,,,,,,108.764703
980,1655.717613,,,,,,,,115.142873
981,1659.997317,,,,,,,,118.11878
982,1681.227467,,,,,,,,121.294128
983,1701.388571,,,,,,,,123.06776
984,1734.447364,,,,,,,,125.724431
985,1765.306674,,,,,,,,127.340855
986,1797.60926,,,,,,,,129.833632
987,,,,,,,,,134.509273
988,,,,,,,,,136.053696
989,,,,,,,,,140.77179
990,,,,,,,,,140.886208
991,,,,,,,,,142.471358
992,,,,,,,,,144.207516
993,,,,,,,,,175.673397
994,,,,,,,,,197.132697
995,,,,,,,,,209.634617
996,,,,,,,,,217.100462
997,,,,,,,,,223.333099
998,,,,,,,,,238.534759
999,,,,,,,,,256.055303
1000,,,,,,,,,268.63386
1001,,,,,,,,,342.822538
1002,,,,,,,,,353.713382
1003,,,,,,,,,373.074806
1004,,,,,,,,,451.775721
1005,,,,,,,,,460.202194
1006,,,,,,,,,518.834924
1007,,,,,,,,,536.325278
1008,,,,,,,,,547.276264
1009,,,,,,,,,564.562648
1010,,,,,,,,,620.169258
1011,,,,,,,,,625.9433
1012,,,,,,,,,639.030723
1013,,,,,,,,,686.172359
1014,,,,,,,,,703.214611
1015,,,,,,,,,793.932544
1016,,,,,,,,,890.400383
1017,,,,,,,,,1021.168824
1018,,,,,,,,,1153.434665
1019,,,,,,,,,1797.60926


==> quantile-LRA.csv <==
,theta-portfolio,BMC,EXPL,BOOL,CART,IMC,KIND,MDD,virtual-best
0,5.318378,4.685748,8.91129,9.915606,14.570247,114.835412,5.004275,,3.453162
1,5.341913,5.035572,9.344011,15.34152,15.723821,125.465808,5.068794,,3.459367
2,5.486079,5.320417,26.374964,18.73715,17.886387,134.260884,6.085868,,3.49796
3,6.08394,6.278411,,27.911924,20.498214,,6.247491,,4.126712
4,6.21896,6.495735,,45.280309,74.052943,,6.998024,,4.365928
5,6.259441,6.574905,,,557.091235,,7.02688,,4.440173
6,6.309047,6.599727,,,,,7.031786,,4.699847
7,6.312618,6.763367,,,,,7.061821,,4.761472
8,6.414351,6.792478,,,,,7.152128,,4.926396
9,6.428405,7.153835,,,,,7.47008,,4.965243
10,6.452959,7.41992,,,,,7.646296,,5.002174
11,6.673854,7.525061,,,,,7.724491,,5.0373
12,6.735748,7.572042,,,,,7.809441,,5.21609
13,6.825564,7.672531,,,,,8.023994,,5.244615
14,6.840634,8.327728,,,,,8.42308,,5.311699
15,6.84872,8.427149,,,,,8.457567,,5.332182
16,6.980532,8.598118,,,,,8.891853,,5.362548
17,6.9875,9.3339,,,,,10.015745,,5.67392
18,7.021685,10.308397,,,,,10.422001,,5.677298
19,7.072088,10.47262,,,,,10.790173,,5.727341
20,7.534933,10.49635,,,,,10.840282,,5.932204
21,7.868606,11.280162,,,,,11.316198,,5.946777
22,7.945471,11.316069,,,,,12.096506,,6.018402
23,7.946114,13.054888,,,,,12.943855,,6.181882
24,8.018539,13.440647,,,,,16.194845,,6.699846
25,8.139681,13.822277,,,,,16.558698,,6.765364
26,8.979842,15.882696,,,,,16.743574,,6.80874
27,9.350417,18.044677,,,,,19.13741,,6.824388
28,9.467907,20.630924,,,,,20.541687,,6.87247
29,9.643466,22.961229,,,,,23.423281,,7.252736
30,9.961499,23.406305,,,,,23.688117,,7.425282
31,9.990176,24.186253,,,,,29.441801,,7.549619
32,10.227115,29.052927,,,,,33.328986,,8.035666
33,11.4137,30.533234,,,,,39.606482,,8.203075
34,11.42173,36.897272,,,,,42.883535,,8.560851
35,11.510223,46.526564,,,,,63.806562,,8.692547
36,11.530541,53.285867,,,,,70.173296,,8.829467
37,11.880332,61.976989,,,,,70.802713,,9.059539
38,12.104035,83.601563,,,,,105.499396,,9.179018
39,12.150231,90.556548,,,,,109.512834,,9.405917
40,12.152665,91.580836,,,,,110.482496,,9.463943
41,12.268275,120.489085,,,,,145.221396,,9.47271
42,12.472278,142.075317,,,,,177.824683,,9.589558
43,12.544834,219.973437,,,,,,,9.602766
44,12.692928,250.827165,,,,,,,9.623064
45,12.714498,,,,,,,,9.681238
46,12.764381,,,,,,,,9.743075
47,13.780183,,,,,,,,9.76302
48,14.567259,,,,,,,,9.793908
49,16.728592,,,,,,,,9.799808
50,16.738516,,,,,,,,10.174
51,17.941783,,,,,,,,10.180054
52,19.811142,,,,,,,,10.299488
53,21.073413,,,,,,,,10.338695
54,21.151415,,,,,,,,10.675999
55,21.349384,,,,,,,,10.707542
56,21.882949,,,,,,,,10.712826
57,22.443363,,,,,,,,10.754929
58,23.223292,,,,,,,,11.608276
59,23.310845,,,,,,,,14.276408
60,23.345418,,,,,,,,14.654325
61,23.953059,,,,,,,,14.787333
62,25.395443,,,,,,,,14.955595
63,25.549721,,,,,,,,16.292932
64,25.626683,,,,,,,,16.553873
65,28.481273,,,,,,,,17.041049
66,31.202084,,,,,,,,17.375349
67,32.213658,,,,,,,,17.828846
68,45.83331,,,,,,,,18.436404
69,45.904136,,,,,,,,19.811142
70,49.154432,,,,,,,,20.258675
71,53.313027,,,,,,,,21.63557
72,61.452605,,,,,,,,21.882949
73,78.961633,,,,,,,,21.970444
74,79.407849,,,,,,,,22.445081
75,86.116999,,,,,,,,22.741043
76,88.34145,,,,,,,,30.606543
77,97.098776,,,,,,,,34.375845
78,118.620396,,,,,,,,35.666222
79,121.685685,,,,,,,,45.051739
80,154.907538,,,,,,,,45.809629
81,362.183481,,,,,,,,50.288752
82,368.785193,,,,,,,,50.308494
83,370.777039,,,,,,,,52.407358
84,370.834022,,,,,,,,52.819335
85,371.811427,,,,,,,,59.254293
86,371.921598,,,,,,,,60.117961
87,372.061813,,,,,,,,64.567345
88,426.77789,,,,,,,,64.643555
89,445.454757,,,,,,,,65.624618
90,502.450445,,,,,,,,78.021469
91,758.036832,,,,,,,,79.576571
92,,,,,,,,,97.491923
93,,,,,,,,,129.356128
94,,,,,,,,,195.654582
95,,,,,,,,,265.796166
96,,,,,,,,,422.267935
97,,,,,,,,,557.091235

